Self-Supervised Moving Vehicle Detection from Audio-Visual Cues

Robust detection of moving vehicles is a critical task for any autonomously operating outdoor robot or self-driving vehicle. Most modern approaches for solving this task rely on training image-based detectors using large-scale vehicle detection datasets such as nuScenes or the Waymo Open Dataset. Providing manual annotations is an expensive and laborious exercise that does not scale well in practice. To tackle this problem, we propose a self-supervised approach that leverages audio-visual cues to detect moving vehicles in videos. Our approach employs contrastive learning for localizing vehicles in images from corresponding pairs of images and recorded audio. In extensive experiments carried out with a real-world dataset, we demonstrate that our approach provides accurate detections of moving vehicles and does not require manual annotations. We furthermore show that our model can be used as a teacher to supervise an audio-only detection model. This student model is invariant to illumination changes and thus effectively bridges the domain gap inherent to models leveraging exclusively vision as the predominant modality.

==> figures/vol_data.csv <==
3.648141139859066295e-01
3.609263277559079941e-01
3.579408902386888580e-01
3.539205437699806667e-01
3.464041717653479902e-01
3.376822177335200292e-01
3.295848783948612803e-01
3.156380472604630172e-01
3.029564444286663716e-01
2.883101033215711428e-01
2.762482000266386906e-01
2.641492875573583365e-01
2.601299189280367741e-01
2.551776915238052057e-01
2.512027499033951394e-01
2.474100582670360204e-01
2.454221656776281180e-01
2.407347209064891747e-01
2.360492360303776682e-01
2.250242710385388367e-01
2.186236350686122931e-01
2.103948233206330842e-01
2.085076279554509693e-01
2.059111085861810020e-01
2.063298306254493786e-01
2.052507269348863017e-01
2.075683385552254956e-01
2.097207077387172047e-01
2.108945072856237557e-01
2.092863369986757427e-01
2.066582724391105852e-01
1.994690492738414311e-01
1.933209994715458513e-01
2.015739114850379488e-01
2.063195438530810444e-01
2.096294248433850649e-01
2.092764893492410350e-01
2.095134735719975660e-01
2.050751403626641101e-01
1.984848883980687151e-01
1.892107846150000994e-01
1.785374884164938336e-01
1.722263072710947251e-01
1.795866291003382076e-01
1.805964915668104853e-01
1.802744753810448797e-01
1.778236310408792542e-01
1.763580291752145368e-01
1.715708787491208309e-01
1.690250835687917008e-01
1.652936978246898891e-01
1.617240391731113724e-01
1.608721549379903415e-01
1.601513011486361548e-01
1.604253820643584405e-01
1.585833411938499804e-01
1.575347040636840001e-01
1.569367010319151767e-01
1.567375720887015655e-01
1.594087078404099467e-01
1.633139319697715919e-01
1.658895878311311967e-01
1.709561300929925698e-01
1.752553642376394882e-01
1.783592512560016330e-01
1.792205049218055513e-01
1.799986304337242993e-01
1.793652697600282286e-01
1.776016176227103727e-01
1.804039375743153040e-01
1.805771790618505568e-01
1.789528477584765576e-01
1.792219607490230515e-01
1.803814155727818391e-01
1.787894020104482395e-01
1.795390668091347564e-01
1.830134960352076678e-01
1.866047916104807969e-01
1.908395303444016256e-01
1.955381309037315662e-01
2.011364507736016771e-01
2.064284445872741069e-01
2.086397434052103539e-01
2.119336705662296649e-01
2.099169136684006787e-01
2.082006156786505580e-01
2.080757644010698404e-01
2.020814822746900274e-01
2.079501858069810749e-01
2.143890004684189110e-01
2.236355451101714187e-01
2.285757934230482069e-01
2.320525257104966155e-01
2.398108608126407471e-01
2.406508018485772338e-01
2.392880465522836120e-01
2.370549715325996620e-01
2.338001704839424155e-01
2.423204521035375592e-01
2.443847807152377816e-01
2.419547952308419847e-01
1.729291659177026319e-01
2.384554843257221945e-01
2.992743452245439362e-01
3.373956090036372424e-01
3.616077804758553449e-01
3.711087271734069826e-01
3.666849970080781618e-01
3.439388727345393804e-01
3.033048539164854285e-01
2.428945225114727824e-01
1.618673131167084334e-01
2.175575226091099601e-01
2.197348681558955186e-01
2.141561697301465617e-01
2.111925454508334632e-01
2.077929872344316808e-01
2.060386937298816501e-01
2.018497315998305230e-01
2.011440363885927674e-01
2.013556113602505415e-01
2.041768210806632622e-01
2.091917943647020328e-01
2.160224037620994131e-01
2.221738831680134252e-01
2.273689267679404324e-01
2.360226853315793571e-01
2.509017957347230432e-01
2.527474294748707218e-01
2.721661568651324581e-01
2.860193848362057589e-01
2.984596279870869173e-01
3.096183465742684549e-01
3.095106921564423907e-01
3.116873148050486320e-01
3.206459339342825343e-01
3.298019952902999652e-01
3.390066689438096525e-01
3.370342883214824115e-01
3.531055392391951875e-01
3.610973087321895925e-01
3.671554442926113770e-01
3.687431389486621192e-01
3.656500875160746955e-01
3.710597897892591313e-01
3.769708138752108639e-01
3.758195906900031469e-01
3.779291616298164347e-01
3.764511991424104309e-01
3.808678518457818130e-01
3.817460436035909344e-01
3.853214964818483801e-01
3.865092234366592217e-01
3.920632090153385318e-01
3.896048824751353057e-01
3.852226108301167185e-01
3.839972381442730009e-01
3.892129153515195839e-01
3.955641855741663382e-01
4.062251874175938360e-01
4.153059825368968783e-01
4.270461615706450664e-01
4.328776033458994199e-01
4.425259820671563760e-01
4.449256708784258829e-01
4.420426242428922015e-01
4.368839568721656907e-01
4.328848734049052238e-01
4.303378721422703723e-01
4.198144483027205776e-01
4.132461061352152853e-01
4.149738982280941624e-01
4.181987036036527439e-01
4.262243088786878964e-01
4.346907768632294333e-01
4.442947368863139346e-01
4.543152158568978249e-01
4.659914460183518514e-01
4.709331529853871268e-01
4.649625329438841770e-01
4.686968882129930458e-01
4.773936611329290258e-01
4.763271708513769354e-01
4.659956702247951554e-01
4.520090808293674711e-01
4.360145096169284473e-01
4.163298431633014607e-01
3.920484168075569764e-01
3.679870923851037423e-01
3.499243183511438482e-01
3.403094739433225047e-01
3.332860220911173510e-01
3.306722029872552482e-01
3.283938958243561301e-01
3.294636962421541027e-01
3.294169170354303011e-01
3.258999116273005314e-01
3.148982063704121037e-01
3.178291542022006477e-01
3.153627939208479836e-01
3.105257159746920292e-01
3.083330576800562550e-01
3.104840116449856802e-01
3.140179669531438789e-01
3.094202948415091803e-01
2.993334815616773281e-01
3.162472873084785641e-01
3.752335936235693392e-01
4.173890782461380233e-01
4.103447688261175896e-01
4.496088780626852910e-01
4.842103918367455795e-01
5.012963903349283434e-01
5.451672255785490195e-01
5.634853797510159801e-01
5.687684267892576528e-01
6.191880758195774659e-01
6.436663737945800268e-01
6.016332425320890520e-01
5.221486604805514187e-01
4.780687460895726715e-01
4.186538229691295632e-01
3.709092714863505558e-01
3.576872377964887550e-01
3.274975281302054397e-01
3.129722165610078211e-01
3.290771145564697631e-01
3.235010516093694832e-01
3.256240751117689403e-01
3.348579821173187088e-01
3.352885770099464646e-01
3.467551527473639039e-01
3.625004978325075955e-01
3.677315103037639976e-01
3.595646094581758656e-01
3.571992323883618203e-01
3.483173391475986036e-01
3.343800269551330806e-01
3.170352073684520322e-01
3.048706408327614970e-01
2.786675991969788657e-01
2.605774410224250826e-01
2.504821245169961963e-01
2.396812204153143389e-01
2.279795024087136746e-01
2.216469138972765318e-01
2.124894547353577967e-01
2.063307263057357899e-01
2.008720493268095486e-01
1.996452034746029058e-01
2.000162475414055396e-01
2.010282298081811359e-01
2.044025742995283501e-01
2.054918127911512793e-01
2.055381373668148659e-01
2.000941318838990457e-01
1.928311488808779339e-01
1.897493083721169260e-01
1.866812457439998296e-01
1.854664107261477790e-01
1.856118961273348356e-01
1.855229323930251140e-01
1.895067729766609921e-01
1.906525870892743779e-01
1.909889293674784938e-01
1.903593636166766301e-01
1.865597108329123677e-01
1.852047495838852198e-01
1.821610115233906202e-01
1.797101010152466483e-01
1.768411883886173430e-01
1.757621973104954438e-01
1.757236772921962065e-01
1.733335987621876517e-01
1.765478879545275270e-01
1.824533851062409562e-01
1.873617377886769575e-01
1.977224351710838712e-01
2.040091699023739991e-01
2.098938966156528030e-01
2.077404223997423027e-01
2.180115803677378505e-01
2.164522482056128461e-01
2.134354737014494408e-01
2.204892495308232447e-01
2.250710882664098134e-01
2.265438542377267994e-01
2.278949439064686389e-01
2.242019707481697766e-01
2.187425719924689371e-01
2.070100515300389021e-01
2.069431152207627800e-01
2.035539198204212308e-01
2.043021693860877785e-01
2.034543928597162821e-01
2.089203740877271787e-01
2.135662463861006388e-01
2.177270298220443656e-01
2.162349084520168441e-01
2.175994988715402034e-01
2.132103125769309604e-01
2.129825505281263409e-01
2.137944676488365281e-01
2.073663087897084922e-01
1.959300120914944099e-01
1.965554872767788785e-01
1.910919557039114092e-01
1.863184616696338947e-01
1.780478035145138804e-01
1.900298267713539935e-01
2.075751541229908237e-01
2.239511983575780130e-01
2.323150490101341947e-01
2.387118815489349677e-01
2.398739525259759309e-01
2.353316717766943400e-01
2.207761811727001755e-01
2.039177750785264309e-01
1.867406134702825349e-01
1.846772514651487118e-01
1.868652784449998661e-01
1.846213993159521172e-01
1.822828810057110227e-01
1.824270636500977538e-01
1.828856776343109336e-01
1.818618159452047578e-01
1.809068127894598588e-01
1.800237438850256777e-01
1.808670246825721806e-01
1.821000734131999199e-01
1.840388455688263813e-01
1.853705113621159362e-01
1.866864304493136284e-01
1.863942595599522023e-01
1.901597604275430953e-01
1.927169340976026546e-01
1.928198900139807825e-01
1.913431383305670974e-01
1.909586771941260697e-01
1.874492442437570849e-01
1.857604958511492876e-01
1.842898461677593414e-01
1.826735634743246184e-01
1.821460377024037569e-01
1.855703860909044267e-01
1.861744479170682198e-01
1.857837745084335024e-01
1.866435912396224861e-01
1.865319076450156488e-01
1.869777508065302574e-01
1.913445585973509167e-01
1.946644873202168502e-01
1.977492321949483323e-01
2.007142115597133625e-01
2.041707433279361938e-01
2.061731672150844408e-01
2.083297263626180118e-01
2.094563670283859091e-01
2.091790005163630117e-01
2.089130457356196402e-01
2.081713326256359464e-01
2.061116168635988843e-01
2.031363399705982398e-01
2.004140938252028659e-01
1.988622254795665012e-01
1.971015830699608673e-01
1.969985156803770177e-01
1.976639227575689439e-01
1.966486280438954071e-01
1.961361590902541696e-01
1.955674445014585483e-01
1.930780876878301633e-01
1.937774788367108703e-01
1.964024271154757584e-01
1.997511188558833695e-01
2.038038398575377774e-01
2.099338364937714529e-01
2.145580163771011739e-01
2.180363931608602646e-01
2.218908882566103524e-01
2.254256283112313075e-01
2.257955269673082022e-01
2.254749098947552988e-01
2.218811669637448247e-01
2.155607903312878604e-01
2.088851071027102158e-01
2.031460822251053844e-01
1.979660484410703247e-01
1.929216342289194752e-01
1.896519510401665776e-01
1.906340859501992613e-01
1.907210538454696680e-01
1.882049952485286282e-01
1.858738543220946338e-01
1.846191863186218973e-01
1.827523747824051081e-01
1.828502610278000817e-01
1.822157780918511882e-01
1.826363238030302982e-01
1.841741903859751006e-01
1.855278873465099621e-01
1.840116030510728640e-01
1.826037650171710991e-01
1.836667273896847585e-01
1.871717754505958509e-01
1.905975504942847565e-01
1.973429347805997491e-01
2.045873741836314597e-01
2.159693216960623940e-01
2.252982897102590587e-01
2.330608960965880327e-01
2.388057224956281199e-01
2.433244247142615779e-01
2.474578961837759494e-01
2.508676132465654240e-01
2.520757196590757143e-01
2.517471037985482551e-01
2.514120268320413909e-01
2.518745650565873961e-01
2.506402731993669364e-01
2.475539224817038531e-01
2.436035745351067816e-01
2.380870517911137241e-01
2.322419845801066418e-01
2.283726174745027426e-01
2.235509872730871428e-01
2.209598407323827562e-01
2.216915290663988014e-01
2.219826225633085848e-01
2.224395484378469123e-01
2.275600869754015876e-01
2.324375904868609954e-01
2.385192808301283551e-01
2.443164343324570609e-01
2.546270942587430808e-01
2.628979881352949688e-01
2.711223096383941766e-01
2.792729903827189109e-01
2.821513460116732985e-01
2.876373403119982797e-01
2.930255288900777133e-01
2.956537047150974984e-01
3.068046898223734109e-01
3.201625022057457692e-01
3.313410475805414479e-01
3.372025060401291907e-01
3.454644154176086945e-01
3.538287752919940243e-01
3.574261866429321866e-01
3.610999106237237632e-01
3.587182663389223425e-01
3.575653990714324215e-01
3.582017173653440634e-01
3.562467089234031548e-01
3.530663313931924341e-01
3.501876874712667176e-01
3.534146498926021285e-01
3.574187377393360232e-01
3.650169632718719415e-01
3.753841795799345848e-01
3.815319993436397383e-01
3.879926413463302692e-01
3.917120173793557369e-01
3.933443427335961418e-01
3.961268421240648485e-01
3.928990864684427375e-01
3.885315753692402674e-01
3.808636642515628723e-01
3.752508475943639454e-01
3.675260650399130857e-01
3.584897494727587453e-01
3.602797542638709327e-01
3.625592012299278522e-01
3.628563243972188213e-01
3.660352305025030284e-01
3.722308891624468430e-01
3.754215135604270781e-01
3.758669397804251244e-01
3.751898510470627057e-01
3.728164928167227443e-01
3.781585545925540415e-01
3.875984851584396984e-01
3.916942482440793349e-01
3.920019799319634513e-01
3.936196375407998715e-01
3.995523377291602674e-01
3.923889420135358019e-01
3.866478303957925911e-01
3.855531375796663607e-01
3.862815966545656288e-01
3.915218491295134884e-01
3.922285326721623444e-01
3.903090676635984080e-01
3.871282584413802685e-01
3.875484432487953934e-01
3.906908059973525082e-01
3.841107613159462364e-01
3.783588586051174762e-01
3.752129823505668815e-01
3.693464302460865434e-01
3.639193179379717202e-01
3.588219576392958077e-01
3.500828836522801302e-01
3.418987418165946313e-01
3.393857910172103365e-01
3.382795380156881637e-01
3.283129807826807300e-01
3.138704386892961495e-01
2.992974585971315271e-01
2.848767562622246396e-01
2.749431053019879556e-01
2.662601557141496822e-01
2.550974354098184960e-01
2.467220553015132545e-01
2.460646154333787361e-01
2.457786092520350685e-01
2.385702111189247632e-01
2.325482781908457808e-01
2.262129317236326320e-01
2.197803954060123244e-01
2.160178515152641476e-01
2.101528722343399269e-01
2.026043436915860585e-01
1.982908566298343389e-01
1.978714804173931918e-01
1.951266390532334360e-01
1.905182334792027699e-01
1.882285300456807420e-01
1.855102844838752707e-01
1.820368323816609069e-01
1.827536329092499801e-01
1.818683565531829527e-01
1.814199438613522120e-01
1.824653863772351114e-01
1.839815259147625226e-01
1.850717924990232244e-01
1.846773921394586626e-01
1.837054441844810926e-01
1.819449316405444828e-01
1.782576189185900994e-01
1.769886231479620153e-01
1.742551442827886266e-01
1.739305079998361980e-01
1.737879695866293706e-01
1.764549868213822204e-01
1.804487848939306249e-01
1.819773761103666843e-01
1.845222126619432967e-01
1.860360559839939476e-01
1.849110341504629773e-01
1.814839670991862108e-01
1.784435048674866964e-01
1.765205931822978191e-01
1.744409215394351342e-01
1.742137249158663137e-01
1.747204095106867916e-01
1.751607657256603057e-01
1.755460033935518360e-01
1.768207869307127367e-01
1.766345327148790001e-01
1.758573706003839221e-01
1.767701045373439583e-01
1.764526034458142600e-01
1.785198688861897309e-01
1.848824801038799204e-01
1.918694992590975756e-01
1.990009500782885521e-01
2.024724149336537549e-01
2.020460877714300718e-01
1.999758669069630068e-01
1.977576706359693015e-01
1.940168022348830457e-01
1.885182619380165736e-01
1.865409450622791954e-01
1.888725084983247371e-01
1.911738298338674369e-01
1.908016687769196751e-01
1.884498278245675951e-01
1.826797422662879422e-01
1.797402345509465649e-01
1.765195631710943514e-01
1.747334878556567050e-01
1.732226674821888968e-01
1.727520404515953123e-01
1.757511318817968071e-01
1.778293369554939107e-01
1.795933252591302431e-01
1.828678462799421256e-01
1.831217737429268744e-01
1.880616320062842295e-01
1.925260264035277558e-01
1.961885673998179647e-01
1.984598998205286124e-01
2.014869956867336720e-01
2.038500722393415399e-01
2.027661145293166711e-01
2.019984259941816906e-01
1.991662827771084054e-01
1.952225363795284940e-01
1.935195380992592029e-01

==> figures/vol_data_full.csv <==
3.648141139859066295e-01
3.609263277559079941e-01
3.579408902386888580e-01
3.539205437699806667e-01
3.464041717653479902e-01
3.376822177335200292e-01
3.295848783948612803e-01
3.156380472604630172e-01
3.029564444286663716e-01
2.883101033215711428e-01
2.762482000266386906e-01
2.641492875573583365e-01
2.601299189280367741e-01
2.551776915238052057e-01
2.512027499033951394e-01
2.474100582670360204e-01
2.454221656776281180e-01
2.407347209064891747e-01
2.360492360303776682e-01
2.250242710385388367e-01
2.186236350686122931e-01
2.103948233206330842e-01
2.085076279554509693e-01
2.059111085861810020e-01
2.063298306254493786e-01
2.052507269348863017e-01
2.075683385552254956e-01
2.097207077387172047e-01
2.108945072856237557e-01
2.092863369986757427e-01
2.066582724391105852e-01
1.994690492738414311e-01
1.933209994715458513e-01
2.015739114850379488e-01
2.063195438530810444e-01
2.096294248433850649e-01
2.092764893492410350e-01
2.095134735719975660e-01
2.050751403626641101e-01
1.984848883980687151e-01
1.892107846150000994e-01
1.785374884164938336e-01
1.722263072710947251e-01
1.795866291003382076e-01
1.805964915668104853e-01
1.802744753810448797e-01
1.778236310408792542e-01
1.763580291752145368e-01
1.715708787491208309e-01
1.690250835687917008e-01
1.652936978246898891e-01
1.617240391731113724e-01
1.608721549379903415e-01
1.601513011486361548e-01
1.604253820643584405e-01
1.585833411938499804e-01
1.575347040636840001e-01
1.569367010319151767e-01
1.567375720887015655e-01
1.594087078404099467e-01
1.633139319697715919e-01
1.658895878311311967e-01
1.709561300929925698e-01
1.752553642376394882e-01
1.783592512560016330e-01
1.792205049218055513e-01
1.799986304337242993e-01
1.793652697600282286e-01
1.776016176227103727e-01
1.804039375743153040e-01
1.805771790618505568e-01
1.789528477584765576e-01
1.792219607490230515e-01
1.803814155727818391e-01
1.787894020104482395e-01
1.795390668091347564e-01
1.830134960352076678e-01
1.866047916104807969e-01
1.908395303444016256e-01
1.955381309037315662e-01
2.011364507736016771e-01
2.064284445872741069e-01
2.086397434052103539e-01
2.119336705662296649e-01
2.099169136684006787e-01
2.082006156786505580e-01
2.080757644010698404e-01
2.020814822746900274e-01
2.079501858069810749e-01
2.143890004684189110e-01
2.236355451101714187e-01
2.285757934230482069e-01
2.320525257104966155e-01
2.398108608126407471e-01
2.406508018485772338e-01
2.392880465522836120e-01
2.370549715325996620e-01
2.338001704839424155e-01
2.423204521035375592e-01
2.443847807152377816e-01
2.419547952308419847e-01
1.729291659177026319e-01
2.384554843257221945e-01
2.992743452245439362e-01
3.373956090036372424e-01
3.616077804758553449e-01
3.711087271734069826e-01
3.666849970080781618e-01
3.439388727345393804e-01
3.033048539164854285e-01
2.428945225114727824e-01
1.618673131167084334e-01
2.175575226091099601e-01
2.197348681558955186e-01
2.141561697301465617e-01
2.111925454508334632e-01
2.077929872344316808e-01
2.060386937298816501e-01
2.018497315998305230e-01
2.011440363885927674e-01
2.013556113602505415e-01
2.041768210806632622e-01
2.091917943647020328e-01
2.160224037620994131e-01
2.221738831680134252e-01
2.273689267679404324e-01
2.360226853315793571e-01
2.509017957347230432e-01
2.527474294748707218e-01
2.721661568651324581e-01
2.860193848362057589e-01
2.984596279870869173e-01
3.096183465742684549e-01
3.095106921564423907e-01
3.116873148050486320e-01
3.206459339342825343e-01
3.298019952902999652e-01
3.390066689438096525e-01
3.370342883214824115e-01
3.531055392391951875e-01
3.610973087321895925e-01
3.671554442926113770e-01
3.687431389486621192e-01
3.656500875160746955e-01
3.710597897892591313e-01
3.769708138752108639e-01
3.758195906900031469e-01
3.779291616298164347e-01
3.764511991424104309e-01
3.808678518457818130e-01
3.817460436035909344e-01
3.853214964818483801e-01
3.865092234366592217e-01
3.920632090153385318e-01
3.896048824751353057e-01
3.852226108301167185e-01
3.839972381442730009e-01
3.892129153515195839e-01
3.955641855741663382e-01
4.062251874175938360e-01
4.153059825368968783e-01
4.270461615706450664e-01
4.328776033458994199e-01
4.425259820671563760e-01
4.449256708784258829e-01
4.420426242428922015e-01
4.368839568721656907e-01
4.328848734049052238e-01
4.303378721422703723e-01
4.198144483027205776e-01
4.132461061352152853e-01
4.149738982280941624e-01
4.181987036036527439e-01
4.262243088786878964e-01
4.346907768632294333e-01
4.442947368863139346e-01
4.543152158568978249e-01
4.659914460183518514e-01
4.709331529853871268e-01
4.649625329438841770e-01
4.686968882129930458e-01
4.773936611329290258e-01
4.763271708513769354e-01
4.659956702247951554e-01
4.520090808293674711e-01
4.360145096169284473e-01
4.163298431633014607e-01
3.920484168075569764e-01
3.679870923851037423e-01
3.499243183511438482e-01
3.403094739433225047e-01
3.332860220911173510e-01
3.306722029872552482e-01
3.283938958243561301e-01
3.294636962421541027e-01
3.294169170354303011e-01
3.258999116273005314e-01
3.148982063704121037e-01
3.178291542022006477e-01
3.153627939208479836e-01
3.105257159746920292e-01
3.083330576800562550e-01
3.104840116449856802e-01
3.140179669531438789e-01
3.094202948415091803e-01
2.993334815616773281e-01
3.162472873084785641e-01
3.752335936235693392e-01
4.173890782461380233e-01
4.103447688261175896e-01
4.496088780626852910e-01
4.842103918367455795e-01
5.012963903349283434e-01
5.451672255785490195e-01
5.634853797510159801e-01
5.687684267892576528e-01
6.191880758195774659e-01
6.436663737945800268e-01
6.016332425320890520e-01
5.221486604805514187e-01
4.780687460895726715e-01
4.186538229691295632e-01
3.709092714863505558e-01
3.576872377964887550e-01
3.274975281302054397e-01
3.129722165610078211e-01
3.290771145564697631e-01
3.235010516093694832e-01
3.256240751117689403e-01
3.348579821173187088e-01
3.352885770099464646e-01
3.467551527473639039e-01
3.625004978325075955e-01
3.677315103037639976e-01
3.595646094581758656e-01
3.571992323883618203e-01
3.483173391475986036e-01
3.343800269551330806e-01
3.170352073684520322e-01
3.048706408327614970e-01
2.786675991969788657e-01
2.605774410224250826e-01
2.504821245169961963e-01
2.396812204153143389e-01
2.279795024087136746e-01
2.216469138972765318e-01
2.124894547353577967e-01
2.063307263057357899e-01
2.008720493268095486e-01
1.996452034746029058e-01
2.000162475414055396e-01
2.010282298081811359e-01
2.044025742995283501e-01
2.054918127911512793e-01
2.055381373668148659e-01
2.000941318838990457e-01
1.928311488808779339e-01
1.897493083721169260e-01
1.866812457439998296e-01
1.854664107261477790e-01
1.856118961273348356e-01
1.855229323930251140e-01
1.895067729766609921e-01
1.906525870892743779e-01
1.909889293674784938e-01
1.903593636166766301e-01
1.865597108329123677e-01
1.852047495838852198e-01
1.821610115233906202e-01
1.797101010152466483e-01
1.768411883886173430e-01
1.757621973104954438e-01
1.757236772921962065e-01
1.733335987621876517e-01
1.765478879545275270e-01
1.824533851062409562e-01
1.873617377886769575e-01
1.977224351710838712e-01
2.040091699023739991e-01
2.098938966156528030e-01
2.077404223997423027e-01
2.180115803677378505e-01
2.164522482056128461e-01
2.134354737014494408e-01
2.204892495308232447e-01
2.250710882664098134e-01
2.265438542377267994e-01
2.278949439064686389e-01
2.242019707481697766e-01
2.187425719924689371e-01
2.070100515300389021e-01
2.069431152207627800e-01
2.035539198204212308e-01
2.043021693860877785e-01
2.034543928597162821e-01
2.089203740877271787e-01
2.135662463861006388e-01
2.177270298220443656e-01
2.162349084520168441e-01
2.175994988715402034e-01
2.132103125769309604e-01
2.129825505281263409e-01
2.137944676488365281e-01
2.073663087897084922e-01
1.959300120914944099e-01
1.965554872767788785e-01
1.910919557039114092e-01
1.863184616696338947e-01
1.780478035145138804e-01
1.900298267713539935e-01
2.075751541229908237e-01
2.239511983575780130e-01
2.323150490101341947e-01
2.387118815489349677e-01
2.398739525259759309e-01
2.353316717766943400e-01
2.207761811727001755e-01
2.039177750785264309e-01
1.867406134702825349e-01
1.846772514651487118e-01
1.868652784449998661e-01
1.846213993159521172e-01
1.822828810057110227e-01
1.824270636500977538e-01
1.828856776343109336e-01
1.818618159452047578e-01
1.809068127894598588e-01
1.800237438850256777e-01
1.808670246825721806e-01
1.821000734131999199e-01
1.840388455688263813e-01
1.853705113621159362e-01
1.866864304493136284e-01
1.863942595599522023e-01
1.901597604275430953e-01
1.927169340976026546e-01
1.928198900139807825e-01
1.913431383305670974e-01
1.909586771941260697e-01
1.874492442437570849e-01
1.857604958511492876e-01
1.842898461677593414e-01
1.826735634743246184e-01
1.821460377024037569e-01
1.855703860909044267e-01
1.861744479170682198e-01
1.857837745084335024e-01
1.866435912396224861e-01
1.865319076450156488e-01
1.869777508065302574e-01
1.913445585973509167e-01
1.946644873202168502e-01
1.977492321949483323e-01
2.007142115597133625e-01
2.041707433279361938e-01
2.061731672150844408e-01
2.083297263626180118e-01
2.094563670283859091e-01
2.091790005163630117e-01
2.089130457356196402e-01
2.081713326256359464e-01
2.061116168635988843e-01
2.031363399705982398e-01
2.004140938252028659e-01
1.988622254795665012e-01
1.971015830699608673e-01
1.969985156803770177e-01
1.976639227575689439e-01
1.966486280438954071e-01
1.961361590902541696e-01
1.955674445014585483e-01
1.930780876878301633e-01
1.937774788367108703e-01
1.964024271154757584e-01
1.997511188558833695e-01
2.038038398575377774e-01
2.099338364937714529e-01
2.145580163771011739e-01
2.180363931608602646e-01
2.218908882566103524e-01
2.254256283112313075e-01
2.257955269673082022e-01
2.254749098947552988e-01
2.218811669637448247e-01
2.155607903312878604e-01
2.088851071027102158e-01
2.031460822251053844e-01
1.979660484410703247e-01
1.929216342289194752e-01
1.896519510401665776e-01
1.906340859501992613e-01
1.907210538454696680e-01
1.882049952485286282e-01
1.858738543220946338e-01
1.846191863186218973e-01
1.827523747824051081e-01
1.828502610278000817e-01
1.822157780918511882e-01
1.826363238030302982e-01
1.841741903859751006e-01
1.855278873465099621e-01
1.840116030510728640e-01
1.826037650171710991e-01
1.836667273896847585e-01
1.871717754505958509e-01
1.905975504942847565e-01
1.973429347805997491e-01
2.045873741836314597e-01
2.159693216960623940e-01
2.252982897102590587e-01
2.330608960965880327e-01
2.388057224956281199e-01
2.433244247142615779e-01
2.474578961837759494e-01
2.508676132465654240e-01
2.520757196590757143e-01
2.517471037985482551e-01
2.514120268320413909e-01
2.518745650565873961e-01
2.506402731993669364e-01
2.475539224817038531e-01
2.436035745351067816e-01
2.380870517911137241e-01
2.322419845801066418e-01
2.283726174745027426e-01
2.235509872730871428e-01
2.209598407323827562e-01
2.216915290663988014e-01
2.219826225633085848e-01
2.224395484378469123e-01
2.275600869754015876e-01
2.324375904868609954e-01
2.385192808301283551e-01
2.443164343324570609e-01
2.546270942587430808e-01
2.628979881352949688e-01
2.711223096383941766e-01
2.792729903827189109e-01
2.821513460116732985e-01
2.876373403119982797e-01
2.930255288900777133e-01
2.956537047150974984e-01
3.068046898223734109e-01
3.201625022057457692e-01
3.313410475805414479e-01
3.372025060401291907e-01
3.454644154176086945e-01
3.538287752919940243e-01
3.574261866429321866e-01
3.610999106237237632e-01
3.587182663389223425e-01
3.575653990714324215e-01
3.582017173653440634e-01
3.562467089234031548e-01
3.530663313931924341e-01
3.501876874712667176e-01
3.534146498926021285e-01
3.574187377393360232e-01
3.650169632718719415e-01
3.753841795799345848e-01
3.815319993436397383e-01
3.879926413463302692e-01
3.917120173793557369e-01
3.933443427335961418e-01
3.961268421240648485e-01
3.928990864684427375e-01
3.885315753692402674e-01
3.808636642515628723e-01
3.752508475943639454e-01
3.675260650399130857e-01
3.584897494727587453e-01
3.602797542638709327e-01
3.625592012299278522e-01
3.628563243972188213e-01
3.660352305025030284e-01
3.722308891624468430e-01
3.754215135604270781e-01
3.758669397804251244e-01
3.751898510470627057e-01
3.728164928167227443e-01
3.781585545925540415e-01
3.875984851584396984e-01
3.916942482440793349e-01
3.920019799319634513e-01
3.936196375407998715e-01
3.995523377291602674e-01
3.923889420135358019e-01
3.866478303957925911e-01
3.855531375796663607e-01
3.862815966545656288e-01
3.915218491295134884e-01
3.922285326721623444e-01
3.903090676635984080e-01
3.871282584413802685e-01
3.875484432487953934e-01
3.906908059973525082e-01
3.841107613159462364e-01
3.783588586051174762e-01
3.752129823505668815e-01
3.693464302460865434e-01
3.639193179379717202e-01
3.588219576392958077e-01
3.500828836522801302e-01
3.418987418165946313e-01
3.393857910172103365e-01
3.382795380156881637e-01
3.283129807826807300e-01
3.138704386892961495e-01
2.992974585971315271e-01
2.848767562622246396e-01
2.749431053019879556e-01
2.662601557141496822e-01
2.550974354098184960e-01
2.467220553015132545e-01
2.460646154333787361e-01
2.457786092520350685e-01
2.385702111189247632e-01
2.325482781908457808e-01
2.262129317236326320e-01
2.197803954060123244e-01
2.160178515152641476e-01
2.101528722343399269e-01
2.026043436915860585e-01
1.982908566298343389e-01
1.978714804173931918e-01
1.951266390532334360e-01
1.905182334792027699e-01
1.882285300456807420e-01
1.855102844838752707e-01
1.820368323816609069e-01
1.827536329092499801e-01
1.818683565531829527e-01
1.814199438613522120e-01
1.824653863772351114e-01
1.839815259147625226e-01
1.850717924990232244e-01
1.846773921394586626e-01
1.837054441844810926e-01
1.819449316405444828e-01
1.782576189185900994e-01
1.769886231479620153e-01
1.742551442827886266e-01
1.739305079998361980e-01
1.737879695866293706e-01
1.764549868213822204e-01
1.804487848939306249e-01
1.819773761103666843e-01
1.845222126619432967e-01
1.860360559839939476e-01
1.849110341504629773e-01
1.814839670991862108e-01
1.784435048674866964e-01
1.765205931822978191e-01
1.744409215394351342e-01
1.742137249158663137e-01
1.747204095106867916e-01
1.751607657256603057e-01
1.755460033935518360e-01
1.768207869307127367e-01
1.766345327148790001e-01
1.758573706003839221e-01
1.767701045373439583e-01
1.764526034458142600e-01
1.785198688861897309e-01
1.848824801038799204e-01
1.918694992590975756e-01
1.990009500782885521e-01
2.024724149336537549e-01
2.020460877714300718e-01
1.999758669069630068e-01
1.977576706359693015e-01
1.940168022348830457e-01
1.885182619380165736e-01
1.865409450622791954e-01
1.888725084983247371e-01
1.911738298338674369e-01
1.908016687769196751e-01
1.884498278245675951e-01
1.826797422662879422e-01
1.797402345509465649e-01
1.765195631710943514e-01
1.747334878556567050e-01
1.732226674821888968e-01
1.727520404515953123e-01
1.757511318817968071e-01
1.778293369554939107e-01
1.795933252591302431e-01
1.828678462799421256e-01
1.831217737429268744e-01
1.880616320062842295e-01
1.925260264035277558e-01
1.961885673998179647e-01
1.984598998205286124e-01
2.014869956867336720e-01
2.038500722393415399e-01
2.027661145293166711e-01
2.019984259941816906e-01
1.991662827771084054e-01
1.952225363795284940e-01
1.935195380992592029e-01
1.903634458753943881e-01
1.866401740240959395e-01
1.843510084580955444e-01
1.844909827165212846e-01
1.833926029183800821e-01
1.831620411256246195e-01
1.828968023184165959e-01
1.815165934476156984e-01
1.806323432151778485e-01
1.800786462098596385e-01
1.777201470467789091e-01
1.769087753158584408e-01
1.759827850003253813e-01
1.775052767277219001e-01
1.797235888828845052e-01
1.824854188931047394e-01
1.852384370998411134e-01
1.874814274444133178e-01
1.906888083114131327e-01
1.940937859231439966e-01
1.944437138747112936e-01
1.952568898604428727e-01
1.964717909458289780e-01
1.989050033095033365e-01
2.002526552519930114e-01
2.019374152817301205e-01
2.043836890581998966e-01
2.036736696787481427e-01
2.046903758858300004e-01
2.038553581022142513e-01
2.026899983033522423e-01
1.998116731369966037e-01
1.978634205951248226e-01
1.950810497277623012e-01
1.918330118453014932e-01
1.918103736279050398e-01
1.931640285522938094e-01
1.950671345691372127e-01
2.004811251355363144e-01
2.055663797439475360e-01
2.128047914546268016e-01
2.199668006617247762e-01
2.270244202714750137e-01
2.347386579236653281e-01
2.389262461276378535e-01
2.427793649256596298e-01
2.493061763318215329e-01
2.576389744137720927e-01
2.698264778366259997e-01
2.830971778961077767e-01
2.950699729442258223e-01
3.029061741438304756e-01
3.086849722280140540e-01
3.146544555662034170e-01
3.195916574364292551e-01
3.233803592174113728e-01
3.306969156197846482e-01
3.399109969341115867e-01
3.554972883257047078e-01
3.627270046341978804e-01
3.589632365747680853e-01
3.518186162297403108e-01
3.445224693692891527e-01
3.349105757304783326e-01
3.285104003150876584e-01
3.181655127720310894e-01
3.101437572770057161e-01
3.050589771816351603e-01
3.052412953991581746e-01
2.980986031693169114e-01
2.897415492679921156e-01
2.855299212561490108e-01
2.842919913063374771e-01
2.835051815655246776e-01
2.843639694527886341e-01
2.825231760325202512e-01
2.795673178132517256e-01
2.822122863431099082e-01
2.850642434123084601e-01
2.825436546116276704e-01
2.802343172791894599e-01
2.766970942297833358e-01
2.757377360786815168e-01
2.722408786668062408e-01
2.664026201783919467e-01
2.581988408877647356e-01
2.502375832702959935e-01
2.481977910198264470e-01
2.438093937586622018e-01
2.409173896284922678e-01
2.405872820084081765e-01
2.410646545747035518e-01
2.426804554672143954e-01
2.430286030910377149e-01
2.460227843460970620e-01
2.470162123412466826e-01
2.461011350445517221e-01
2.462413124227399719e-01
2.513918455100813132e-01
2.610772502515421034e-01
2.730195685391077487e-01
2.863558408435187275e-01
2.991543306078021103e-01
3.086656189681579732e-01
3.204600132221459008e-01
3.251960602292880420e-01
3.206340997442345686e-01
3.221234670395081712e-01
3.292075912056954268e-01
3.369204114101233549e-01
3.499506872510859679e-01
3.586597772784617111e-01
3.671282696172482041e-01
3.654840427566726224e-01
3.651710391634924169e-01
3.571426436698526552e-01
3.413986244862795560e-01
3.295240945436667124e-01
3.178432119209377293e-01
3.084159973836638202e-01
3.018562187890452275e-01
2.935229925157648023e-01
2.939328411479049663e-01
2.897990280285548947e-01
2.967255899890818283e-01
3.077668523921376353e-01
3.220014036274579383e-01
3.331939753831302808e-01
3.419816948246971466e-01
3.507564437043049210e-01
3.599348011344318810e-01
3.705149145379114661e-01
3.875858136698950296e-01
3.929760815763027604e-01
4.007810397999375662e-01
4.172925776925721086e-01
4.360644133721636728e-01
4.432055716521648425e-01
4.427379322535543449e-01
4.412505599824523839e-01
4.415555300124215932e-01
4.395451157647905505e-01
4.355030929779236670e-01
4.207121780049336568e-01
4.056009881963086317e-01
3.948715118085410203e-01
3.845816320497124630e-01
3.772408952063881493e-01
3.718423516804253426e-01
3.733274558559191436e-01
3.791441663579386834e-01
3.847739146785393860e-01
3.950473785624529222e-01
4.058000608235153295e-01
4.116564089948811511e-01
4.091877449192949934e-01
4.074071851476255279e-01
4.084583364105034420e-01
4.059035970368697899e-01
4.104361120956971920e-01
4.144747905770626573e-01
4.204863945719045093e-01
4.242804970821292820e-01
4.264202275799121034e-01
4.276280802605062492e-01
4.284919133935549129e-01
4.279025985718279412e-01
4.301935177923743026e-01
4.307826816362660960e-01
4.325281380327878344e-01
4.317193059777612585e-01
4.295208137150908767e-01
4.237670198399962063e-01
4.260684860428339271e-01
4.387728097979768926e-01
4.558891690066250724e-01
4.751272591224108832e-01
4.955256342514105516e-01
5.119709750721571639e-01
5.174349341207218345e-01
5.078306238128483807e-01
4.889976191764521807e-01
4.675061261830543713e-01
4.443545148471695905e-01
4.192620230260895031e-01
3.897707273446846532e-01
3.615808143813266651e-01
3.347129798033691150e-01
3.152580188994959509e-01
2.957265575915559719e-01
2.765739329794360546e-01
2.643311423637413338e-01
2.598274689389201142e-01
2.582997607715494803e-01
2.658482556353744530e-01
2.755618586529973157e-01
2.795691249709710835e-01
3.037522903658104734e-01
3.230067527917317993e-01
3.365478291725541582e-01
3.460737339459133421e-01
3.515159286641728609e-01
3.758583488289004571e-01
3.912869560442409078e-01
4.023407761787384240e-01
4.043697983051197653e-01
3.990172526755242366e-01
3.985779328271509825e-01
3.800143327902939516e-01
3.585789631798961263e-01
3.381835474979560940e-01
3.316918017847936273e-01
3.517058011479156643e-01
3.655912255237224739e-01
3.810405619038949587e-01
3.953892886515746330e-01
4.083407405840467352e-01
4.157847024399567992e-01
4.216936583591482379e-01
4.211578355059145684e-01
4.180604111182392724e-01
4.139102366779706665e-01
4.069079487569998155e-01
3.969479003350884216e-01
3.860860956001023192e-01
3.713753777299659276e-01
3.657749146372132887e-01
3.625013022483669634e-01
3.568547372660555439e-01
3.533094974425460277e-01
3.553566868593149852e-01
3.590462326991261666e-01
3.591054364672150445e-01
3.557927267907591840e-01
3.504131585997548592e-01
3.419461538248403931e-01
3.312920293188075793e-01
3.131269232463281815e-01
2.876136310272534580e-01
2.681724355929301917e-01
2.521414378055396033e-01
2.410273558809548355e-01
2.291028465269999981e-01
2.178891415016993016e-01
2.083315448714732343e-01
2.028710724070779681e-01
1.956980178560626393e-01
1.923559517553467824e-01
1.879821474559550121e-01
1.857692711763629656e-01
1.821436386774542282e-01
1.775592049816548945e-01
1.723123718004992144e-01
1.653124789899943214e-01
1.569010328426543310e-01
1.522994182429441845e-01
1.479953076195659467e-01
1.462540809235152728e-01
1.453472835960325782e-01
1.441224521672263836e-01
1.420240267557089375e-01
1.406234479631532364e-01
1.401951665278639292e-01
1.395725659079418424e-01
1.393543228591901939e-01
1.397023762047280293e-01
1.387932490282298703e-01
1.383679182345926850e-01
1.393851810518600132e-01
1.394902185984789600e-01
1.393492712508417886e-01
1.404535587338961167e-01
1.424891864316470691e-01
1.442212397152898007e-01
1.456717966607596892e-01
1.445497723405466950e-01
1.454644459031524117e-01
1.462077545632924358e-01
1.473010515108564011e-01
1.493613712959138418e-01
1.501845900022610869e-01
1.514985577731335631e-01
1.529399337987137342e-01
1.539619057865363461e-01
1.539811353005131611e-01
1.552307414388994500e-01
1.606999122614522491e-01
1.632550745877087983e-01
1.679956380844471187e-01
1.724775366076021221e-01
1.770704452539518248e-01
1.813990346298552658e-01
1.847728348769112072e-01
1.861269747469251890e-01
1.866570133059005654e-01
1.886159963289614772e-01
1.923596680610326903e-01
1.958433602149188824e-01
2.024666472471229051e-01
2.082607667001573348e-01
2.156908905273121069e-01
2.220071562369101970e-01
2.242944596745196639e-01
2.232874428465941585e-01
2.222780768419685693e-01
2.217330883451249235e-01
2.228235191743079546e-01
2.241443800916558537e-01
2.285198619754909011e-01
2.366989119758079185e-01
2.440029663162029405e-01
2.507166946447602074e-01
2.537817485070522627e-01
2.548056449969972603e-01
2.555918600640125216e-01
2.566404680957221074e-01
2.554129339577903557e-01
2.527670741400424026e-01
2.507376702919952849e-01
2.492973813913810788e-01
2.450207314267213998e-01
2.406676568627416635e-01
2.398890865574840603e-01
2.364936866820698813e-01
2.345074664062370418e-01
2.297262923296506387e-01
2.254004954695233154e-01
2.201811736419775345e-01
2.145833219359273292e-01
2.076078284504617733e-01
2.021683890631273128e-01
1.990496010839219454e-01
1.989832892501770534e-01
1.968541430321848751e-01
1.955064410858818047e-01
1.934032258208017163e-01
1.939301045783010935e-01
1.928634070429806058e-01
1.915989631482828415e-01
1.916885057307287366e-01
1.923281325937780672e-01
1.919528688693511731e-01
1.894205072523670041e-01
1.866588000775247780e-01
1.856109505179402430e-01
1.857985504220675821e-01
1.880631350659144885e-01
1.910432278080693713e-01
1.953592843097158860e-01
2.006569641495072887e-01
2.103075822934008521e-01
2.211103943091393409e-01
2.305779899885391782e-01
2.367721354985445614e-01
2.447013505137397849e-01
2.474259514131069426e-01
2.499595590389247224e-01
2.498353429372358603e-01
2.484085273291203877e-01
2.451780473184060338e-01
2.485006990770356750e-01
2.479454476848119426e-01
2.489006089610484029e-01
2.500143663999973009e-01
2.554677397265687766e-01
2.570387550337361882e-01
2.613443098837384126e-01
2.654826854764726352e-01
2.672928742858258766e-01
2.731075908945257424e-01
2.799224204628417145e-01
2.809761625172631505e-01
2.845775817700608723e-01
2.877567135382582686e-01
2.898200169980790220e-01
2.910501806048773066e-01
2.954938842523443521e-01
2.962532745383189003e-01
2.955461239478755497e-01
3.003602768354732278e-01
3.017809639920411846e-01
2.988747681678291523e-01
2.942546572700601715e-01
2.905482833343187021e-01
2.875704886665876869e-01
2.851950535016861688e-01
2.867836130336258171e-01
2.866037970548712677e-01
2.859470101755410831e-01
2.888186361462735663e-01
2.863167838357977280e-01
2.892318891942012304e-01
2.925577419677748980e-01
2.954702254518251081e-01
2.975432042227426077e-01
2.946081497465141696e-01
2.969402710053614114e-01
2.958518984649359251e-01
2.894551179422706344e-01
2.868510361642723216e-01
2.814099596668125924e-01
2.880467264654236192e-01
2.926551988974380736e-01
2.937830806899529579e-01
2.936914322042347703e-01
2.933132870292309846e-01
2.939665554241036038e-01
3.011598528007503606e-01
3.006116365473068819e-01
2.966551813944303673e-01
2.943487256156233078e-01
2.991057914321071931e-01
3.031868278047348264e-01
3.111778345622117081e-01
3.260001342918478762e-01
3.502736553352887028e-01
4.115295167516817565e-01
4.909367872352553563e-01
5.481696931487926028e-01
5.877500354207040312e-01
5.923558012583408638e-01
5.636276776011435174e-01
5.057583513567126543e-01
4.295354076177936298e-01
3.484956955910014087e-01
2.810525340834802988e-01
2.566172736479948591e-01
2.459330956039279537e-01
2.480599021030301943e-01
2.624950171306282831e-01
2.695243263170737924e-01
2.789775046917351009e-01
2.864008299910379973e-01
2.890309604819646383e-01
2.926578342064028448e-01
2.960866459893003455e-01
2.987673886255337585e-01
3.016645358560524626e-01
3.096337918006054624e-01
3.154714733023110673e-01
3.143447911752059176e-01
3.112742378171455826e-01
3.032615371141673677e-01
2.927896166997036032e-01
2.845939683379810070e-01
2.757600974846112774e-01
2.684368397058509714e-01
2.647479339925066788e-01
2.641940494180083365e-01
2.632019905552118177e-01
2.581815116054081982e-01
2.563134876802720119e-01
2.545219931347953990e-01
2.513520148343693084e-01
2.461443780462335973e-01
2.442899299174171035e-01
2.448419533029716766e-01
2.443793614769559086e-01
2.446825285368673941e-01
2.440014165883347963e-01
2.397283158969863437e-01
2.357724391493963012e-01
2.292807089900461837e-01
2.209019483880812762e-01
2.140646759299368596e-01
2.121685019224744395e-01
2.106834324652231138e-01
2.077346910821153136e-01
2.076664825991890451e-01
2.078375172048761987e-01
2.063044475453777726e-01
2.029111064800742381e-01
1.997967326110525188e-01
1.972678925660623639e-01
1.938354445463917053e-01
1.897633827361270009e-01
1.871595536603719856e-01
1.850245150640991154e-01
1.826169416018748048e-01
1.825346058896223922e-01
1.805031001252616341e-01
1.810389711780970301e-01
1.862178617806386771e-01
1.900334404749557671e-01
1.927815600722113665e-01
1.961162574344182119e-01
2.013939908865919060e-01
2.064569720704903244e-01
2.062496059467685827e-01
2.061140654779298476e-01
2.040103633486123891e-01
2.038044061955408270e-01
2.022168951699784278e-01
1.984407873664303656e-01
1.957123235305774922e-01
1.910210511690181578e-01
1.888104885598389238e-01
1.848319113838751138e-01
1.818324875856836276e-01
1.798245700711347539e-01
1.797024105038074193e-01
1.806211207980657207e-01
1.830259411334135278e-01
1.851107898715127209e-01
1.865318493810747269e-01
1.885083373288274911e-01
1.908719355508921300e-01
1.885843432304517286e-01
1.875077885142924505e-01
1.845315524007668795e-01
1.814140986196009775e-01
1.795333519043623705e-01
1.775299081292953107e-01
1.753711011777170370e-01
1.739683781469515134e-01
1.732237952739305309e-01
1.709707512009676078e-01
1.678019821766780217e-01
1.663711712934070885e-01
1.624986227220691914e-01
1.662305487700099227e-01
1.712091676873676305e-01
1.730320394175980936e-01
1.762068992446693405e-01
1.785026805139396933e-01
1.790273158948227361e-01
1.775474645225258996e-01
1.749531577078544120e-01
1.712624810638288808e-01
1.679794899656509022e-01
1.730593525277022982e-01
1.748875464423300663e-01
1.746927057697337249e-01
1.762093601857168956e-01
1.778009238626835353e-01
1.786912010068368029e-01
1.787517753873834603e-01
1.763498538430669782e-01
1.752226494190347594e-01
1.734763075201067040e-01
1.767850357856259325e-01
1.791376597757416700e-01
1.801577968528499107e-01
1.800086188008012678e-01
1.796537718798155991e-01
1.778867677311373741e-01
1.751472753491540302e-01
1.704940303791814826e-01
1.663756619939711079e-01
1.606960632944372525e-01
1.588142050510659153e-01
1.551487237872417602e-01
1.524704945956872615e-01
1.502156664320209167e-01
1.491163395899682553e-01
1.515086612916760056e-01
1.534141199729781024e-01
1.574006508081886024e-01
1.593356537916282845e-01
1.622685766396801954e-01
1.648584722520129719e-01
1.652736849543018915e-01
1.650087135771093616e-01
1.636152072457366657e-01
1.636963832342648029e-01
1.664841738256658266e-01
1.668690697181030302e-01
1.677499736432379041e-01
1.679959192424117509e-01
1.689839526626244204e-01
1.705309580660891167e-01
1.698854595875665674e-01
1.708138257595399057e-01
1.700619412008312625e-01
1.731333308790626579e-01
1.743776449440951337e-01
1.778948788121406943e-01
1.799028255977040691e-01
1.824076840788789455e-01
1.838751605622611363e-01
1.860598948165929079e-01
1.846860266938192552e-01
1.877524369292866147e-01
1.870924696382438857e-01
1.877976571997425348e-01
1.860204285495616616e-01
1.854978797069549712e-01
1.860695209338635303e-01
1.852511836650629906e-01
1.834467070311175674e-01
1.831489624720770426e-01
1.803862002959668587e-01
1.816868205956788940e-01
1.792451957729981615e-01
1.798516477047582829e-01
1.810609755224528161e-01
1.829465749161306443e-01
1.880742630010160399e-01
1.911593201591347269e-01
1.926830609714106080e-01
1.948184831043842935e-01
1.954336535185218493e-01
1.973287874483544702e-01
2.010413739754169649e-01
2.062848791318475095e-01
2.103013641757809082e-01
2.149420931904538756e-01
2.185037707531698181e-01
2.233141466201298553e-01
2.241373548815085714e-01
2.265750275350257303e-01
2.292452483399267382e-01
2.342972355972066656e-01
2.422916991414865162e-01
2.454757757532445295e-01
2.449700160550178918e-01
2.445677973924803850e-01
2.425865682520112754e-01
2.425257077636331360e-01
2.410429022601603966e-01
2.389673203715911853e-01
2.377285755679960089e-01
2.382158505163255724e-01
2.406064658140970036e-01
2.408188439227454958e-01
2.403927733301995384e-01
2.408834793630414972e-01
2.410090962511346746e-01
2.428207955490141734e-01
2.488475039911791642e-01
2.536343378796102055e-01
2.637260087998766211e-01
2.780990529264381061e-01
2.930510839738579287e-01
3.072037142740891569e-01
3.238678416011525618e-01
3.362680888534923529e-01
3.421135321545290542e-01
3.417701538606696121e-01
3.437561459162558619e-01
3.404902217497134398e-01
3.407067635654578153e-01
3.425994028636293320e-01
3.412433063808439915e-01
3.416863684607372997e-01
3.455291333968893430e-01
3.477277532444673080e-01
3.452018756287661971e-01
3.432761955644063057e-01
3.442732526546644634e-01
3.362155746185884753e-01
3.311920723862473159e-01
3.277751331072677465e-01
3.253180184313245737e-01
3.255721356999145000e-01
3.246092036351068688e-01
3.243875619761119600e-01
3.225610129771601664e-01
3.174217100769721189e-01
3.093750093397966694e-01
2.967665073866979086e-01
2.853761477497925858e-01
2.819891272850303388e-01
2.862412311472105619e-01
2.940419796512865336e-01
3.036824384906496865e-01
3.174179105759281083e-01
3.296214813727210702e-01
3.315383807118871817e-01
3.338946178762848271e-01
3.312703531319996508e-01
3.208154468732431486e-01
3.147713455928009552e-01
3.058600796078479456e-01
2.966938037139497109e-01
2.888026033359967770e-01
2.787320054998945751e-01
2.686547463091927823e-01
2.556899759258862148e-01
2.486255452181445336e-01
2.420600077319325361e-01
2.360579664756440044e-01
2.340381398350123709e-01
2.368220286528238128e-01
2.484920803477168594e-01
2.616724739488276441e-01
2.800878770877811563e-01
3.166145628448434057e-01
3.519724031165666345e-01
3.866399134592104492e-01
4.239145602526603329e-01
4.630408146140421177e-01
5.090284038188651605e-01
5.458016863814647568e-01
5.681326352971678428e-01
5.776660119440243379e-01
5.746811220866251402e-01
5.748294088441040506e-01
5.600372649704088435e-01
5.405226400782692231e-01
5.256203653473083826e-01
5.117015920527484552e-01
5.018531761477024178e-01
4.819461823795183619e-01
4.556771454884477324e-01
4.265412882710848952e-01
3.949759081390288862e-01
3.729620939503032750e-01
3.582722481607740206e-01
3.442299214321432599e-01
3.374316732890381143e-01
3.322063187452679589e-01
3.293105223210987531e-01
3.317333837434228716e-01
3.307745354490910228e-01
3.315044871022204132e-01
3.292181941734247941e-01
3.245266736294119547e-01
3.229568424179595776e-01
3.137562250088874460e-01
2.793755017925557693e-01
3.056729348521264322e-01
3.540983939000191816e-01
4.039740777413856065e-01
4.431998066313479478e-01
4.712596172892359880e-01
4.834489543113512089e-01
4.802421195105943119e-01
4.693625880447637178e-01
4.389007424326364926e-01
3.894401115809231206e-01
3.978745174191543610e-01
4.065225822476375428e-01
4.096163963264589092e-01
4.053833924798830868e-01
4.016284136355461887e-01
3.938984042708441047e-01
3.856575479194813694e-01
3.850541122258256399e-01
3.742272914465332168e-01
3.585416630984943898e-01
3.445158001140784521e-01
3.389918727170891377e-01
3.395785880872656537e-01
3.399915438505858312e-01
3.495489262870052349e-01
3.594988886284396501e-01
3.663505542321690567e-01
3.614551217586291498e-01
3.526178609957504317e-01
3.542879299202708054e-01
3.760716067793195005e-01
4.041065988651281193e-01
4.254836826829413998e-01
4.441823851421467517e-01
4.642022239377075477e-01
4.849775833418051296e-01
4.921709818082304344e-01
4.861223478536439990e-01
4.792103511743007194e-01
4.816630320515328800e-01
4.923090077431340195e-01
4.893203445048129874e-01
4.702040618639819480e-01
4.487293324529216254e-01
4.301478031535757030e-01
4.184039129677272761e-01
4.068099096940977488e-01
3.948520557750118676e-01
3.853309316367442006e-01
3.852328864962577537e-01
3.860771657858643180e-01
3.844533783888482992e-01
3.849959330086495379e-01
3.841117935123388727e-01
3.839593978150650511e-01
3.889177762978136554e-01
3.844627902789231055e-01
3.785126892140318056e-01
3.741999414226846454e-01
3.723116323329601074e-01
3.724561542010190185e-01
3.770978612001658625e-01
3.829790854835076197e-01
3.875627479415866827e-01
3.916151684053938986e-01
3.935919868169428515e-01
3.800116366866996831e-01
3.662344763548830429e-01
3.544907870823938989e-01
3.461832080313906879e-01
3.465812550047565055e-01
3.555809761226332855e-01
3.647277626200978173e-01
3.704721721345726193e-01
3.809811152257250866e-01
3.875536541147663883e-01
3.857092492292542030e-01
3.802769366545423746e-01
3.757893227210276632e-01
3.716600939058596897e-01
3.689489914821975636e-01
3.693447198575681711e-01
3.653428495736567583e-01
3.614675982673230537e-01
3.633397081204463031e-01
3.670300790926391277e-01
3.671488492767683853e-01
3.633241236992624246e-01
3.636635590912704052e-01
3.646752412067356675e-01
3.714096207789220894e-01
3.871810058163104307e-01
4.040129372321403789e-01
4.193725979159165784e-01
4.291621971263427926e-01
4.368860729737916726e-01
4.340013591086333555e-01
4.202373452904932805e-01
4.012194971679982070e-01
3.787179799239738798e-01
3.602447381215667654e-01
3.434579939997633447e-01
3.259689646449764333e-01
3.036798512601330269e-01
2.842744910711251238e-01
2.685544478023565440e-01
2.529483413730562180e-01
2.366137962441277887e-01
2.214757586425994129e-01
2.095266255640772790e-01
1.982876619442772159e-01
1.902733641668380160e-01
1.837416202554386369e-01
1.740316905149258686e-01
1.679326270796604736e-01
1.629501413126170362e-01
1.573768648216099797e-01
1.506816339971383256e-01
1.481208189672686415e-01
1.457026565980315824e-01
1.432920331525029123e-01
1.434806482237971359e-01
1.450457145890641786e-01
1.441590005771494210e-01
1.428045558983844776e-01
1.402810758074389819e-01
1.356228690433957107e-01
1.321104053436107650e-01
1.295782768025666998e-01
1.263653043382765018e-01
1.220526916635984033e-01
1.190820945082177312e-01
1.186574191454475152e-01
1.179686965065650239e-01
1.168253777490464024e-01
1.173034438062153240e-01
1.193276257924126144e-01
1.226308016460035261e-01
1.245158916988496206e-01
1.258849797471147947e-01
1.282538625977453772e-01
1.300646621948912396e-01
1.296092329935182030e-01
1.282891736016563977e-01
1.245954591580389348e-01
1.238300762334829663e-01
1.239500210491955856e-01
1.238923374848475562e-01
1.252814568174756837e-01
1.276067038232617523e-01
1.317659952279874314e-01
1.340312696959340133e-01
1.349691334420569933e-01
1.377219632259836513e-01
1.409426725445442619e-01
1.453551870281805936e-01
1.486587583627569376e-01
1.488695298034288239e-01
1.513707491615590151e-01
1.540278409912146096e-01
1.601883217379907465e-01
1.676405017495596061e-01
1.743406211630043334e-01
1.818623552466339666e-01
1.900330078165751446e-01
1.967062871878775543e-01
2.010382262776352347e-01
2.019289039551461773e-01
2.015401505435900076e-01
2.021940596660077305e-01
2.051074073123052288e-01
2.100294557479397139e-01
2.143674948922329460e-01
2.205866089652251394e-01
2.258305329791738814e-01
2.328577789402646314e-01
2.372296666108812124e-01
2.394213594129950273e-01
2.440373432083470795e-01
2.472818437426260174e-01
2.483055990103018584e-01
2.495664340507638412e-01
2.462444412927061177e-01
2.436454522413750434e-01
2.381527723307031996e-01
2.343635884431942151e-01
2.276472062489494907e-01
2.254123640741813872e-01
2.280585072434163085e-01
2.293322109127729491e-01
2.283151069807521638e-01
2.273050193099526994e-01
2.209564129145272782e-01
2.185238947973385526e-01
2.153011994408365049e-01
2.118593942832597832e-01
2.082199570062357452e-01
2.083330664396272625e-01
2.090900791875710540e-01
2.111426682229721463e-01
2.085399351980843086e-01
2.079910303745774180e-01
2.027732067156354789e-01
2.010025785711750113e-01
1.992749364288968206e-01
1.964833331078308098e-01
1.939772650471185689e-01
1.960784521769968758e-01
1.977266876801521134e-01
2.001163497561338489e-01
2.010318081483223884e-01
2.086443843546646471e-01
2.151752745909578657e-01
2.182896703330321209e-01
2.322978396703996307e-01
2.435904680915879084e-01
2.567281120768882818e-01
2.706031638796800864e-01
2.786939490372350448e-01
2.869200098712470504e-01
2.969943788837858811e-01
3.106176950782941204e-01
3.201291248305611625e-01
3.264631230679850837e-01
3.397633483360917861e-01
3.434565723280414429e-01
3.518584671724676038e-01
3.567168821776545706e-01
3.584637253171881199e-01
3.527453723483663373e-01
3.429980637043162361e-01
3.298964499435866338e-01
3.157764201896667289e-01
3.012579005857790038e-01
2.888341297712168632e-01
2.773465328048118628e-01
2.738161845080635537e-01
2.721058635582864205e-01
2.740561107773185068e-01
2.696005375889699573e-01
2.666509111241386343e-01
2.642266184806862928e-01
2.652954480106953783e-01
2.634618810098037778e-01
2.639899992191060418e-01
2.683444766349619148e-01
2.750080647419921309e-01
2.894466537692542696e-01
3.067347211862040957e-01
3.228355943537841166e-01
3.400104808583934712e-01
3.563470223458916064e-01
3.687564316758409344e-01
3.766378263039990015e-01
3.805822798557078057e-01
3.926004369356398405e-01
4.059428595471112899e-01
4.208912127027141237e-01
4.372255691557938029e-01
4.474245244065066518e-01
4.539077461205349717e-01
4.612326591621545013e-01
4.694169183415571323e-01
4.788188931007841820e-01
4.878386107963368357e-01
5.050495314651799461e-01
5.082763270935377609e-01
5.097622254669665898e-01
5.132156515217496384e-01
5.047205437284951746e-01
4.915573012650264473e-01
4.778440917421896694e-01
4.588412701967581331e-01
4.371437355780251610e-01
4.222191100398543506e-01
4.079881366784170460e-01
3.853381641207871411e-01
3.698283672142237966e-01
3.586862849666700437e-01
3.477595100394288430e-01
3.378499019264650793e-01
3.278729483055957128e-01
3.115215344580807844e-01
2.947722646575920424e-01
2.838929017587653036e-01
2.760033977621424994e-01
2.683069524620581014e-01
2.591578006942191759e-01
2.564551475993212537e-01
2.543373436113195996e-01
2.513562169997956008e-01
2.497376462086529636e-01
2.471827505921583568e-01
2.418343216001649643e-01
2.399684791396114736e-01
2.404199940092223708e-01
2.409764449839858214e-01
2.407312200180944661e-01
2.438409029315730392e-01
2.442238807198926775e-01
2.459065336184535489e-01
2.453245157342159588e-01
2.430127225254680168e-01
2.380796825721187282e-01
2.311317286956060535e-01
2.266371731753312746e-01
2.243395994931284276e-01
2.202168067654965422e-01
2.203302446079925536e-01
2.215303355281245112e-01
2.280265179549567645e-01
2.336148464998755725e-01
2.438481058965192017e-01
2.594624227805118477e-01
2.718825819763626139e-01
2.873495776687712278e-01
2.964213936075995592e-01
3.066576918574483446e-01
3.185651395273730313e-01
3.297652786585136275e-01
3.423216984988237677e-01
3.540495985331243434e-01
3.694631798484428464e-01
3.798333143404333256e-01
3.865626453125751705e-01
3.959329812201263232e-01
4.019731281286147984e-01
4.127471368106378491e-01
4.212260497972306061e-01
4.364502987816043511e-01
4.487225644046513029e-01
4.548801263147224661e-01
4.671748613779740933e-01
4.625332512797609708e-01
4.644855803379165371e-01
4.735436742395331411e-01
4.780289015765633587e-01
4.721380528406766697e-01
4.603742318520364085e-01
4.554049622030905686e-01
4.555546219369703276e-01
4.635347925089511878e-01
4.748763063553272934e-01
4.751887193285151967e-01
4.779847374985149444e-01
4.786779694425313814e-01
4.625480949988253765e-01
4.309663629094664938e-01
4.025813356576090074e-01
3.824996592879193469e-01
3.724424655320076605e-01
3.683943112648329077e-01
3.656045754788090352e-01
3.703101020428631873e-01
3.803087949649551214e-01
3.902305353517887543e-01
3.983012620105747525e-01
4.017798396482381018e-01
4.090128173405485068e-01
4.133740461719784820e-01
4.064824751931075952e-01
3.929010857993917583e-01
3.778922124056104392e-01
3.631896392835293752e-01
3.515520301898118483e-01
3.354079954130255170e-01
3.231357960605027446e-01
3.106333260037993371e-01
2.995678080126760179e-01
2.932747385384530392e-01
2.824855379593872451e-01
2.735510925796414416e-01
2.657771801901083752e-01
2.585666519817059750e-01
2.535037937957288490e-01
2.506660667951083887e-01
2.490029436686078124e-01
2.485999810017152367e-01
2.431126515158704704e-01
2.399615159174665890e-01
2.328607072797420630e-01
2.289535455161908484e-01
2.270505491549297539e-01
2.245754073031436260e-01
2.261267507751981987e-01
2.316439151139269570e-01
2.369677432882467127e-01
2.429430190047369986e-01
2.474487024924857392e-01
2.483690403251916368e-01
2.458710160732127115e-01
2.459994069153174368e-01
2.460641974536639520e-01
2.400523501582494945e-01
2.357825675814443911e-01
2.351298961099283491e-01
2.359706353213536223e-01
2.344733295933665307e-01
2.388402622118800944e-01
2.394893664773171116e-01
2.408295812165022753e-01
2.486950611430255031e-01
2.542295068046477868e-01
2.546759717504820109e-01
2.553058815424921746e-01
2.586331328336817781e-01
2.629656182498083528e-01
2.634449835277550278e-01
2.726541408708190728e-01
2.875032969900804813e-01
3.088941083580372116e-01
3.311308812923093869e-01
3.505123977967532500e-01
3.712900289699457845e-01
3.874478507185238896e-01
4.052542001561651452e-01
4.171327779576476935e-01
4.141310803967608312e-01
4.148159090257636517e-01
4.257803917165244867e-01
4.357541927652342495e-01
4.338251101804533882e-01
4.309267676225456700e-01
4.254877288454394502e-01
4.167982194409814434e-01
4.011733435739528453e-01
3.801524196286694690e-01
3.520132362526667280e-01
3.305812194400264414e-01
3.198380870451747460e-01
3.076612969672470332e-01
2.926607779552176103e-01
2.808485499309872346e-01
2.718899553244004674e-01
2.676265601536757521e-01
2.595963883355141277e-01
2.562817356723195439e-01
2.490362224194054286e-01
2.431606204146688210e-01
2.399009467798768613e-01
2.346273721635351028e-01
2.293453455264658492e-01
2.232641046411118491e-01
2.174708641623616379e-01
2.107335737166763368e-01
2.053090979259452331e-01
1.995823204520469352e-01
1.922564731747104794e-01
1.911065424019864067e-01
1.903735516484534596e-01
1.925185470171568991e-01
1.950881730599217379e-01
1.964638052632708132e-01
1.994605231619609453e-01
2.000795731450945580e-01
2.015585814495790828e-01
2.010554267201090095e-01
2.025899892210794306e-01
2.078837194932848242e-01
2.111052207239292877e-01
2.170481754233083704e-01
2.237684134997461882e-01
2.308016692773958156e-01
2.374333829031384235e-01
2.414986624331126042e-01
2.431121943039361022e-01
2.428487103796350410e-01
2.457045213077482249e-01
2.478246466860951902e-01
2.483619450893697900e-01
2.548599163191838657e-01
2.678661816648151839e-01
2.828310476415417662e-01
2.963791429998323124e-01
3.086740695621631447e-01
3.162595803007183237e-01
3.217059640825211675e-01
3.210165448520045373e-01
3.174295081352091485e-01
3.083842821022497183e-01
3.063006599995600210e-01
3.119599409880131069e-01
3.210906854328722249e-01
3.303160719194039308e-01
3.384094001568412335e-01
3.443915425879518488e-01
3.509240246797469265e-01
3.484223016454333077e-01
3.451664906707702651e-01
3.393262934780606477e-01
3.382754025536253706e-01
3.392718888432403879e-01
3.411008737187564144e-01
3.444020599109501868e-01
3.451140185087900325e-01
3.466985517295422814e-01
3.512340662047646056e-01
3.573073672952694069e-01
3.616588395319393912e-01
3.631642161317026885e-01
3.640662546215504003e-01
3.603322551873872626e-01
3.534231752817446615e-01
3.418933617905124400e-01
3.322759218043598861e-01
3.264686638521930862e-01
3.284309157173201932e-01
3.333463909374357326e-01
3.399291517192491452e-01
3.432392697449080377e-01
3.541016985177261045e-01
3.631598821760495532e-01
3.680490186103979044e-01
3.615559868004961097e-01
3.572932308526920453e-01
3.500926876907590191e-01
3.465667230408612243e-01
3.383730922899338411e-01
3.363776302760302928e-01
3.348179301566961974e-01
3.424892872459995297e-01
3.537130171535706746e-01
3.618454318260384550e-01
3.636402592416992374e-01
3.633430757933796551e-01
3.722089981057313812e-01
3.841721767671207877e-01
3.935960949398116804e-01
4.027587815584012798e-01
4.025178721217914646e-01
4.076165058076562930e-01
4.177927462865078101e-01
4.236453102750535882e-01
4.194113617817757378e-01
4.194901098908816461e-01
4.407143871238614619e-01
4.609410890282846229e-01
4.773853355235060381e-01
4.936426425759871672e-01
4.894751353623554846e-01
4.835116702594391414e-01
4.720142977260292638e-01
4.512966142974905726e-01
4.254755034735029362e-01
4.086724505097717453e-01
4.054804322485664470e-01
4.013789062993933787e-01
3.996554932448641018e-01
4.011197838044597286e-01
3.889123438955010004e-01
3.760733516586122760e-01
3.610288070278804273e-01
3.428484294674830624e-01
3.325813347645763529e-01
3.242178274648986336e-01
3.199651918637106407e-01
3.179879230560472281e-01
3.194582637577835227e-01
3.245866826791062865e-01
3.228060537654433571e-01
3.216261541595389351e-01
3.203342854652359573e-01
3.186571139680280385e-01
3.222700536510523239e-01
3.221289400573895123e-01
3.226804162861691139e-01
3.284498467948120393e-01
3.371876161244648507e-01
3.530127437428479675e-01
3.621427133767687878e-01
3.687655946200053547e-01
3.728389962095777777e-01
3.737074728807068258e-01
3.655440285223344743e-01
3.484171872119939950e-01
3.334631448147054589e-01
3.195183259582563551e-01
3.085038546801385784e-01
3.057430014595590717e-01
3.046834227840011233e-01
3.000350752942951282e-01
2.964685060285057183e-01
2.950309600653457376e-01
2.881640428216923344e-01
2.835689611315902470e-01
2.821215903442102491e-01
2.790473392770661532e-01
2.817991642807969321e-01
2.827594172893929669e-01
2.856936568723048020e-01
2.928297076486208184e-01
2.999622357182712973e-01
3.085315670398219301e-01
3.196193954358065303e-01
3.368599506972312918e-01
3.529581732230240299e-01
3.695953062156415170e-01
3.866817919978995377e-01
3.847944962843893313e-01
3.818326059039905407e-01
3.773326114202446013e-01
3.722340744560629355e-01
3.723413019126450285e-01
3.718779282966549471e-01
3.774030339303879877e-01
3.861269283987560086e-01
3.917515428541197275e-01
3.918386576414188971e-01
3.834409147937392071e-01
3.779963245305297259e-01
3.708779814055859214e-01
3.622084328137818998e-01
3.575282270930373318e-01
3.521929107605558662e-01
3.554819226423817646e-01
3.623498026278738071e-01
3.615916298659197503e-01
3.615218486297190337e-01
3.675838025936805642e-01
3.765119449457090539e-01
3.860680985553914257e-01
3.803821076208007690e-01
3.783860125487425452e-01
3.878228500751446650e-01
3.969602996169451226e-01
4.061670072558015154e-01
4.104718242131038530e-01
4.123188204315412775e-01
4.194620819800061184e-01
4.229788016639908776e-01
4.257054691003906988e-01
4.225217666174504449e-01
4.193571124240120795e-01
4.221178778878192372e-01
4.134869964033261458e-01
4.062101198896605481e-01
3.968555800766903063e-01
3.863416692378613404e-01
3.791804391125393470e-01
3.692044931955592024e-01
3.641847123392160102e-01
3.631940632388369061e-01
3.580143014890783681e-01
3.504158983556449058e-01
3.403750992102237416e-01
3.309087115729462125e-01
3.178036404885359323e-01
3.061987582303051236e-01
2.977533672980011703e-01
2.891550862911893005e-01
2.804368498855351888e-01
2.730427978045842918e-01
2.659978496309119422e-01
2.569934948681920628e-01
2.515436119284373828e-01
2.464036287836180172e-01
2.390185587808911216e-01
2.362616029600735357e-01
2.350515010188352072e-01
2.342927494502982655e-01
2.336530440723181556e-01
2.353555885932979430e-01
2.337318885500445365e-01
2.328629633198300297e-01
2.328691726020871156e-01
2.338827201105197484e-01
2.322703285111278881e-01
2.339019601408207916e-01
2.340164733646520889e-01
2.353540792215409183e-01
2.376274177582099190e-01
2.395230190731785225e-01
2.364052351295992949e-01
2.371813791181154041e-01
2.374703521710879173e-01
2.367840821529973716e-01
2.369760118873535104e-01
2.388303938065187704e-01
2.414859111333605701e-01
2.440007265972342632e-01
2.455649686477907323e-01
2.444709991310927144e-01
2.421057268334215751e-01
2.427758451488808145e-01
2.435102151282577676e-01
2.457759061529053712e-01
2.481645969010404518e-01
2.511772507714782887e-01
2.538126591490308948e-01
2.550096887175821725e-01
2.524619064172691218e-01
2.515549478136335781e-01
2.503964437864812376e-01
2.537947375591386168e-01
2.572083853665470543e-01
2.583318255259343110e-01
2.600456706473724400e-01
2.579222098598807356e-01
2.568605381019604117e-01
2.530857543476943139e-01
2.448129911572921036e-01
2.384777192474394625e-01
2.355409722583639009e-01
2.340311453211870452e-01
2.315537885686148323e-01
2.270061109235806118e-01
2.283690503736914845e-01
2.259536512419830778e-01
2.269221744431096366e-01
2.250304757789961807e-01
2.206649585753285847e-01
2.160209318707446424e-01
2.126709644754899153e-01
2.070250732683676653e-01
2.028542295960395203e-01
2.004504844248189699e-01
2.025533949503920683e-01
2.038299724192536855e-01
2.054979893889034293e-01
2.083334782570803734e-01
2.080895380197466948e-01
2.058180321523916390e-01
2.006469056304215348e-01
1.994991213875567382e-01
1.985904699647983163e-01
2.055583584329611080e-01
2.029740807849144679e-01
2.003008128501374552e-01
2.302948233610907225e-01
2.714942219062565498e-01
2.789510671329921698e-01
3.622794360088638088e-01
4.456120332755700297e-01
5.552321309348977607e-01
6.848367628596723211e-01
7.625454617323321749e-01
7.944290375243141522e-01
7.800459557470413863e-01
7.311730791184962719e-01
6.224581221080048854e-01
4.676231386289316228e-01
3.752703011869314431e-01
2.701930157537109634e-01
2.147178098265085378e-01
1.956379613420986263e-01
1.660151056356782007e-01
1.645865846521989417e-01
1.623376516327090235e-01
1.587563310904504810e-01
1.566198451965885863e-01
1.542038541827770171e-01
1.519171377216767815e-01
1.518888583779081924e-01
1.521181921007795645e-01
1.532591471105540226e-01
1.550904398433719245e-01
1.578191824369150620e-01
1.611574774858548775e-01
1.632378814059222971e-01
1.666905988194961052e-01
1.665715674549086978e-01
1.646141060097297826e-01
1.636943106431046902e-01
1.605979355952942000e-01
1.568004663371672103e-01
1.531324673705090622e-01
1.523451831998083039e-01
1.541080436335813264e-01
1.574217774440866136e-01
1.632118871878428801e-01
1.680318768450685674e-01
1.726989712806018817e-01
1.782557873230670442e-01
1.806755484724109073e-01
1.829479853367976250e-01
1.846566011570967558e-01
1.866647422323450822e-01
1.879940654778832765e-01
1.889427750126202732e-01
1.868255978273246076e-01
1.859338197671568660e-01
1.838097601376801060e-01
1.852790700924717981e-01
1.841721596147519180e-01
1.844514844943436205e-01
1.843641514939779180e-01
1.822002209762110525e-01
1.812070784032193960e-01
1.820777528326250339e-01
1.830480721725397941e-01
1.855194054815459681e-01
1.862708921218515223e-01
1.895775579492360585e-01
1.888445597613049032e-01
1.890255160687611680e-01
1.885253848458892101e-01
1.867826669853613342e-01
1.865939486577649631e-01
1.872492171463089050e-01
1.857467712059718556e-01
1.846271986259070963e-01
1.810912974062719727e-01
1.794459223238330792e-01
1.772049963119562699e-01
1.766284816216883158e-01
1.754293691924899978e-01
1.758431456162995454e-01
1.772006660088051855e-01
1.794524549907455524e-01
1.818169072517163976e-01
1.864999435163494090e-01
1.877668381325332814e-01
1.904429313203520324e-01
1.917372976747852009e-01
1.914446764035441784e-01
1.876064592010085463e-01
1.854021816777694232e-01
1.846008411882590072e-01
1.837408258743163936e-01
1.822221942004999262e-01
1.814847566781380150e-01
1.812496351088534186e-01
1.833693390639830334e-01
1.853766640036526303e-01
1.878933554724709354e-01
1.917656670521488971e-01
1.957626133556269743e-01
2.006054449061986378e-01
2.044048142193858053e-01
2.075739502635962075e-01
2.105227035657695200e-01
2.110637848926827376e-01
2.123377218785270637e-01
2.130078219889244562e-01
2.145775085198226850e-01
2.191308611872360423e-01
2.257571392532679300e-01
2.337154446701958377e-01
2.443032598449397241e-01
2.555576106450737628e-01
2.672255814860147738e-01
2.787821524550317953e-01
2.917305009300241725e-01
3.043581111766409664e-01
3.163467943205355293e-01
3.295017765876289695e-01
3.464924326844797120e-01
3.568178956488758380e-01
3.648989761206927751e-01
3.732928208766261857e-01
3.759509112110776541e-01
3.739793019482410830e-01
3.672308259574457723e-01
3.567229283666216721e-01
3.425553534838630121e-01
3.251855441838222838e-01
3.127404371840014630e-01
2.979000220190427539e-01
2.869010789573690490e-01
2.835856301887970110e-01
2.786053910444842296e-01
2.782182414027185580e-01
2.792598615795063299e-01
2.842192190730366552e-01
2.881166040202408629e-01
2.911249826055120615e-01
2.980555010492170198e-01
3.060245076903034267e-01
3.147808584747299743e-01
3.230698034364485882e-01
3.281701625460873295e-01
3.304579882990076323e-01
3.332316472113797667e-01
3.326426727757849644e-01
3.280554924788530169e-01
3.213242400614055860e-01
3.138221191924496223e-01
3.101869940395772796e-01
3.067777693049253962e-01
3.008586381205154980e-01
3.048333716654919034e-01
3.108772347364071598e-01
3.157183664904049669e-01
3.142952291154360589e-01
3.110127627403638795e-01
3.097329659556364856e-01
3.107633891898314293e-01
3.138275759407367915e-01
3.142477375722704802e-01
3.185065095283199366e-01
3.339477652008706610e-01
3.469696993338250435e-01
3.531089016224847055e-01
3.526554657453901953e-01
3.523889630837682696e-01
3.513033674396495165e-01
3.447015663968038268e-01
3.346492889060532772e-01
3.179570021731484841e-01
3.025257620547227022e-01
2.903145204497126763e-01
2.787511073025724651e-01
2.680677039228037128e-01
2.612949514363249737e-01
2.638313513670763610e-01
2.661979570663751127e-01
2.703556315549981992e-01
2.810651702980090372e-01
2.871109944774252187e-01
2.957461724195039054e-01
3.043635523835981349e-01
3.118134801186451255e-01
3.165132204742194810e-01
3.202268652831250506e-01
3.188344196162113398e-01
3.135849498054332218e-01
3.061088478694205528e-01
2.982661054162406011e-01
2.912112432837569709e-01
2.920946203825772192e-01
2.955066337826324219e-01
3.013376577653106292e-01
3.068093679112430805e-01
3.100553497620678334e-01
3.076444886337438844e-01
3.020824577798978949e-01
2.911211007396088957e-01
2.799752357949447101e-01
2.727065043353911200e-01
2.684615291953512117e-01
2.711833874917243814e-01
2.758727521265161853e-01
2.872376883126044333e-01
2.987885233153773079e-01
3.175998102539656087e-01
3.392634477895476453e-01
3.537016772684120625e-01
3.593015521346228369e-01
3.570704071163200433e-01
3.505711742348121551e-01
3.424156368540946516e-01
3.235671582091273479e-01
3.061751202228619184e-01
2.953736168775408788e-01
2.937472459934591384e-01
2.932778652941310238e-01
2.940881973987737319e-01
2.945510678835131513e-01
2.994639162596822723e-01
3.068711586127051971e-01
3.104143723205539662e-01
3.069242346801812071e-01
3.005659712388741855e-01
2.945454807361660987e-01
2.832725965048398797e-01
2.695579848732702066e-01
2.609332723815593891e-01
2.547362144895530811e-01
2.505351779941172863e-01
2.496843082526730428e-01
2.512454290988860306e-01
2.519247974309117843e-01
2.514960987493610745e-01
2.534154396347208515e-01
2.582795904407867993e-01
2.728737399536935726e-01
2.932639451273681419e-01
3.103224227991997486e-01
3.227162504132933818e-01
3.309467750900295657e-01
3.328926170678140894e-01
3.306268932418487960e-01
3.260478457131455454e-01
3.175805983282486422e-01
3.131801889958957807e-01
3.188055172937332427e-01
3.253070745837644551e-01
3.262509461454917159e-01
3.254957566802283431e-01
3.198157527438997283e-01
3.078482439288086070e-01
2.958370499906996520e-01
2.816838246553744485e-01
2.758572414787618388e-01
2.802079263186529889e-01
2.936383781567815654e-01
3.040162751793792917e-01
3.131388724447001781e-01
3.264920156734839596e-01
3.339256096508162464e-01
3.325469006825200746e-01
3.262655267788293623e-01
3.178754595699245233e-01
3.212119498473100521e-01
3.223348055024612413e-01
3.220622654023961307e-01
3.095099008799517826e-01
2.964379231710553286e-01
2.891815514227057959e-01
2.739185853215409527e-01
2.552741073615240053e-01
2.351657910238319493e-01
2.179605679843032440e-01
2.029632662857949743e-01
1.963909680629171151e-01
2.033149078194631532e-01
2.102193190134634126e-01
2.177915247002519816e-01
2.286900780817457124e-01
2.348090320281258914e-01
2.392329953404424281e-01
2.387755198327893014e-01
2.271058703342782592e-01
2.255820400990548036e-01
2.376692600371060338e-01
2.514114571329169046e-01
2.601710764612624183e-01
2.655417566961510989e-01
2.685441696473278572e-01
2.666857671726527990e-01
2.627662419289755746e-01
2.548850819672693335e-01
2.461332592068804226e-01
2.568281883934960264e-01
2.660235115651005677e-01
2.698154640883591027e-01
2.723552767054384094e-01
2.767480546026532262e-01
2.760912987829606813e-01
2.725909569609157868e-01
2.708768330686900372e-01
2.710288799923312175e-01
2.738285575261943383e-01
2.788397271450338555e-01
2.812213465318041394e-01
2.793754949428386980e-01
2.781813513044442132e-01
2.784070989324369805e-01
2.731217139260782578e-01
2.657981111425581355e-01
2.618186717299720856e-01
2.597276088671091054e-01
2.553437091829936501e-01
2.505684219381676958e-01
2.435392957828817762e-01
2.355868954545126959e-01
2.298187914555305245e-01
2.222216848534594169e-01
2.124021794865489088e-01
2.028154613876217427e-01
1.965245424495052629e-01
1.940237852476333347e-01
1.923768049690491588e-01
1.922110392005058621e-01
1.923092302125847808e-01
1.916144586395840954e-01
1.896690429914466014e-01
1.854641898645155162e-01
1.800562079567353535e-01
1.754723598937154017e-01
1.714296983195470747e-01
1.712084067228826501e-01
1.740592717712254600e-01
1.778670321962116940e-01
1.826774917266977549e-01
1.854586537696432391e-01
1.893718119085075202e-01
1.923627978857431198e-01
1.945016597950096626e-01
1.981187360196815794e-01
1.990531618344558162e-01
2.027557556942775896e-01
2.091168545574565163e-01
2.150817889499965774e-01
2.186186453654834771e-01
2.198163451960545300e-01
2.230259999811847471e-01
2.247201211382545694e-01
2.253258683567870568e-01
2.274732147610502575e-01
2.276817624405850782e-01
2.315492674620873437e-01
2.340576954163574586e-01
2.350020492385454518e-01
2.326026117112112157e-01
2.289160312101383432e-01
2.248787837188318817e-01
2.228223806484139757e-01
2.207569728740129411e-01
2.211417121879890590e-01
2.189276677476924282e-01
2.209179204344656477e-01
2.244239451323743750e-01
2.301849526828933235e-01
2.369765914473461188e-01
2.461346225192756476e-01
2.533168109560826609e-01
2.622279156928905564e-01
2.667028108860149405e-01
2.685078074112672297e-01
2.640233509368609122e-01
2.614631212446291153e-01
2.596675865697256613e-01
2.542700624220223249e-01
2.558936949860471932e-01
2.595404102073777253e-01
2.602042851094966691e-01
2.610106584953261200e-01
2.614640818556259183e-01
2.600369640522358639e-01
2.557172311916264262e-01
2.538611624900349861e-01
2.513772219290458243e-01
2.501308609988845966e-01
2.576858177950470119e-01
2.637776707075571991e-01
2.749212011509966080e-01
2.844001327474344754e-01
2.964895855952247583e-01
3.137956896108407556e-01
3.320405223976491960e-01
3.471753131101324441e-01
3.565665611317321293e-01
3.636393687916284478e-01
3.673594928907928936e-01
3.684241916919683835e-01
3.698162358441717257e-01
3.699378153172958039e-01
3.746800196596442589e-01
3.810122833483551297e-01
3.902194465690857483e-01
4.005285027537913711e-01
4.106521071695242719e-01
4.228638042554968557e-01
4.313041136943569498e-01
4.345595175329138304e-01
4.290799025316327509e-01
4.220088259761833882e-01
4.086751939018146151e-01
3.851217789271664249e-01
3.630011937566509639e-01
3.402656703529521875e-01
3.174805001094117007e-01
2.977536564898218829e-01
2.772767791901375456e-01
2.598217630771746944e-01
2.377189995224342489e-01
2.280232179020241501e-01
2.265754886080301456e-01
2.223928964148312593e-01
2.168372258757356175e-01
2.109575610075303809e-01
2.071861022232830973e-01
2.014528702347098965e-01
1.947477354329407162e-01
1.888437357370636449e-01
1.805623362327804238e-01
1.819620328540438314e-01
1.840920336614345620e-01
1.823887023947200481e-01
1.793194734537195967e-01
1.803195416491880365e-01
1.828222067574284682e-01
1.837344705664124000e-01
1.831613540509540727e-01
1.816882872362416412e-01
1.824112886804646338e-01
1.825482080112254546e-01
1.795908194035365502e-01
1.773568702015424214e-01
1.740675315062330253e-01
1.739281853594764893e-01
1.735729970131977551e-01
1.735718959815273632e-01
1.747821697012275632e-01
1.764318194048055122e-01
1.820526736942328916e-01
1.869497611198256415e-01
1.880191214576597547e-01
1.910685249534480323e-01
1.914695777963091039e-01
1.909170818426877136e-01
1.883504501301465073e-01
1.857644755224866218e-01
1.842964530153548830e-01
1.854964463628286930e-01
1.892835308248343729e-01
1.942054314974078211e-01
1.984042763188531844e-01
2.013119947100062701e-01
2.039023259677131827e-01
2.043440400078309904e-01
2.017120306973260724e-01
1.999608821492923905e-01
1.970036381805602976e-01
1.965819457486865096e-01
1.966663318405458272e-01
2.002448643460715827e-01
2.041147995641184321e-01
2.037541274321698070e-01
2.078217449265505889e-01
2.081014204558179759e-01
2.064664931351340715e-01
2.078391938006296791e-01
2.060025823390643218e-01
2.045936351667304864e-01
2.043334414259903586e-01
2.056514202750369669e-01
2.078234363481311353e-01
2.095870144424318016e-01
2.141845242974424746e-01
2.168759786405334011e-01
2.224359971609599917e-01
2.303940500073340669e-01
2.349812747619849651e-01
2.405755114459705579e-01
2.473873250479222963e-01
2.522551929846656993e-01
2.612957567344546539e-01
2.699490490251869601e-01
2.793415707595204300e-01
2.872321706719794254e-01
2.912127111089853337e-01
2.898855171007664877e-01
2.848524346346737457e-01
2.773170202985927868e-01
2.691687576413887562e-01
2.635743832684685484e-01
2.609709991511428573e-01
2.603515961940738865e-01
2.628384684078789446e-01
2.686218694738328194e-01
2.726218609258057035e-01
2.750987894065583528e-01
2.777939046469248829e-01
2.810092170574669534e-01
2.886739998195899659e-01
2.960058293999163759e-01
3.024710232212182714e-01
3.070262107106218608e-01
3.121874313251114530e-01
3.168581551258558560e-01
3.190001495702907142e-01
3.180224920011191503e-01
3.168353959208411452e-01
3.160021472144938781e-01
3.139705715981565559e-01
3.089693344295532107e-01
3.059836860897852118e-01
3.036123124583569588e-01
3.054371785287631202e-01
3.065924388307906812e-01
3.141819939808971340e-01
3.245633578373814943e-01
3.351896012713540540e-01
3.475442361610791564e-01
3.736035257816237021e-01
4.070021487887079403e-01
4.483054484039431520e-01
4.877318848212540137e-01
5.296030040850576714e-01
5.715003566609333507e-01
6.081313263511216594e-01
6.513813340225705906e-01
6.823085394627004252e-01
7.038250611285824521e-01
7.329240327430901480e-01
7.599519374569964070e-01
7.865434176640416775e-01
7.991647063054881928e-01
7.929278196605404894e-01
7.749190274715279658e-01
7.413918821109242163e-01
7.014661183539774303e-01
6.365674279509737632e-01
5.760676824671212559e-01
5.595701756543616234e-01
5.892277938205014998e-01
6.130600385128111007e-01
6.244119406363308755e-01
6.230390852570721893e-01
6.127281520323567543e-01
5.781258233969348570e-01
5.147272899863182261e-01
4.400199203026781136e-01
3.806779595448293585e-01
3.542293511069784517e-01
3.415488574161364976e-01
3.134354156351907839e-01
2.872652578530939249e-01
2.688911609366795852e-01
2.519982708843859220e-01
2.336079078350550564e-01
2.144867065941288564e-01
2.036682267584118411e-01
1.961761176819758201e-01
1.913220624958767713e-01
1.871309510618731353e-01
1.871793849480160588e-01
1.839954562292676066e-01
1.795159176622324326e-01
1.775437474106954516e-01
1.750479382517566296e-01
1.744734410635377653e-01
1.767766972009923443e-01
1.789844572753869212e-01
1.813477870993012997e-01
1.813830034410080505e-01
1.770646185312983456e-01
1.771485019774300396e-01
1.768381348350651361e-01
1.786023721000200293e-01
1.774523396654324181e-01
1.767971324083637275e-01
1.740971983284644309e-01
1.702754140432672647e-01
1.664383161935393263e-01
1.618608101284962630e-01
1.566870925161903405e-01
1.598034734636209764e-01
1.614051198810855237e-01
1.645828500828240837e-01
1.648285198416034325e-01
1.640054121469571857e-01
1.633549581085344260e-01
1.623851260775024674e-01
1.609026582717010267e-01
1.603768709561274597e-01
1.587377439049886818e-01
1.598042953367796171e-01
1.590722304299722056e-01
1.604586785984486175e-01
1.614235768126374981e-01
1.599923961450974152e-01
1.592987048979656595e-01
1.586481756884352001e-01
1.577209219931083040e-01
1.597070983362652574e-01
1.622870021525226192e-01
1.634712239313221016e-01
1.655092665149368314e-01
1.662727464401186905e-01
1.588552820293549217e-01
1.658808120768573424e-01
1.707733147123114692e-01
1.744791238987619952e-01
1.796711319407747753e-01
1.837580813054470463e-01
1.879522929003353826e-01
1.850326943979920535e-01
1.871355368960068988e-01
1.836718040415480091e-01
1.806646137011335973e-01
1.924964127097532063e-01
1.961850365652216266e-01
1.983333474105812011e-01
1.991295695729432824e-01
1.986000763441450601e-01
1.976673861217436434e-01
1.938420298518591101e-01
1.967400620349283313e-01
1.983347146655713988e-01
2.015746943496405930e-01
2.047507707350275097e-01
2.093787242832730877e-01
2.123015206856111170e-01
2.162480357086755123e-01
2.216322281682296946e-01
2.272709199734399554e-01
2.319122218703851546e-01
2.403928443250256120e-01
2.492971761316756796e-01
2.573113739594748983e-01
2.669362419603208414e-01
2.765042660265492058e-01
2.851974286643160217e-01
2.937113741121607502e-01
3.009420824541495509e-01
3.106307057459515297e-01
3.169174167747728643e-01
3.267010837830834902e-01
3.326837322661382323e-01
3.359952535775285187e-01
3.394780812596084330e-01
3.406972043467211275e-01
3.362116933641447480e-01
3.308112855772493699e-01
3.234420237972969181e-01
3.162035098562913094e-01
3.053040061945281880e-01
2.976550709351260537e-01
2.861798306871752851e-01
2.766554124938114256e-01
2.693074330655633730e-01
2.625736764267231349e-01
2.559249942661385169e-01
2.548728544483902514e-01
2.530181816317964572e-01
2.515625822736898831e-01
2.496495911020866210e-01
2.484882136737950331e-01
2.458826180010717788e-01
2.461033500909576011e-01
2.457542135573968778e-01
2.455916486406675703e-01
2.465672845959987203e-01
2.481179710256061210e-01
2.471725644452737458e-01
2.437992636709771510e-01
2.395358380808379206e-01
2.319587388534372907e-01
2.254555573782295319e-01
2.214349603109228848e-01
2.181922042115849725e-01
2.167542093233145728e-01
2.182559703056700384e-01
2.214942261859658146e-01
2.243590453370645221e-01
2.258168053010584930e-01
2.262417639652539170e-01
2.244862733474443650e-01
2.232295225604457312e-01
2.223333059968336800e-01
2.212084461595722473e-01
2.206266823642624164e-01
2.234289269008807588e-01
2.286689081667791501e-01
2.379584535648774368e-01
2.509668598591440758e-01
2.631427545809794100e-01
2.722826973079969792e-01
2.850655883647923994e-01
2.974322638373765870e-01
3.115013112121250427e-01
3.204876230206797350e-01
3.259195010551252381e-01
3.289210956184567825e-01
3.291984702927867046e-01
3.266788584184185940e-01
3.213115544188246964e-01
3.143157745896358324e-01
3.138362633065224228e-01
3.094481263168906704e-01
3.091889047189440021e-01
3.059348214655635556e-01
3.050875154828904257e-01
3.043226740840185296e-01
2.985756666841508644e-01
2.936460925215393925e-01
2.900714264619413951e-01
2.881885336786378371e-01
2.892979758164202497e-01
2.841346306155479451e-01
2.790338399963785410e-01
2.726386375531996142e-01
2.678994897575158740e-01
2.688542094073336219e-01
2.683000572961743435e-01
2.649594506395089311e-01
2.770099732515639568e-01
2.936199350683653675e-01
3.097549076330857742e-01
3.242142592221081698e-01
3.328032570070234564e-01
3.397714402366061592e-01
3.404015486366184229e-01
3.414388415746218985e-01
3.335075961716910120e-01
3.182921387561474802e-01
3.142812603706769958e-01
3.058343241765519860e-01
2.976982863921337485e-01
2.943294006718057410e-01
2.974612967593968649e-01
3.055443136370232238e-01
3.075406953978519486e-01
3.084665183362075846e-01
3.131249192222524957e-01
3.069443672975344928e-01
3.155658082654907992e-01
3.255261759139765898e-01
3.337247308495335241e-01
3.374638803482022387e-01
3.385469114733410945e-01
3.303143433043586596e-01
3.112918251905098521e-01
2.916224758269381212e-01
2.750843682423603775e-01
2.544947451569082864e-01
2.510065490233598373e-01
2.485681478803796474e-01
2.492140935013861247e-01
2.478921788028325690e-01
2.477875917234979852e-01
2.460470757515887674e-01
2.412594454317882886e-01
2.387140901078446675e-01
2.358086849984589173e-01
2.332556806024524698e-01
2.332196621131878145e-01
2.353380832982274740e-01
2.384200340088969416e-01
2.432203294642160396e-01
2.542416332284685443e-01
2.659095507648616685e-01
2.753334965345762275e-01
2.817093750144852859e-01
2.875246630162060502e-01
2.982006481731839798e-01
3.071074923568848924e-01
3.179039599137368777e-01
3.283911298023040604e-01
3.479975805199970740e-01
3.684182474564982046e-01
3.857283156346408282e-01
3.937002927389200990e-01
3.970644205826118212e-01
3.962964813972912337e-01
3.931033497517869568e-01
3.907842234557147298e-01
3.928631412842503168e-01
3.880396771768904185e-01
3.861207269186091029e-01
3.902301628250140486e-01
3.905606187933321483e-01
3.849390001065573497e-01
3.850100677775186719e-01
3.847174325285993013e-01
3.859557243275942851e-01
3.881667437425969092e-01
3.877690375282687452e-01
3.790213735580106325e-01
3.709203283254827177e-01
3.684478822458765457e-01
3.591955889860514728e-01
3.506136190831452004e-01
3.481114698213096381e-01
3.493196992913615295e-01
3.526610514849951028e-01
3.502015276289885404e-01
3.464106654053528134e-01
3.392822563024116556e-01
3.314282665032214359e-01
3.214038813825656482e-01
3.140856091996019894e-01
3.099028782813542660e-01
3.079499105055087393e-01
3.091521063937722746e-01
3.091251762710341411e-01
3.058323058002316297e-01
2.998506838580625722e-01
2.904432124116949621e-01
2.825319117576279293e-01
2.725584696239983229e-01
2.664884599171258306e-01
2.617991825149609264e-01
2.620982935662799496e-01
2.610863683925281342e-01
2.617799207863108490e-01
2.626256646751558010e-01
2.614175634831103490e-01
2.594846995747021046e-01
2.555866312688053754e-01
2.490896691826344767e-01
2.454842298633062858e-01
2.404264190078664321e-01
2.394025748927520736e-01
2.387873005895649325e-01
2.413269039274106575e-01
2.416047275125083049e-01
2.421975094521974514e-01
2.440119570636634094e-01
2.440017950879349307e-01
2.455322581894592848e-01
2.452809873684146935e-01
2.446492549683943196e-01
2.486984294318816402e-01
2.550980710949011243e-01
2.621941966863166051e-01
2.698821210974415297e-01
2.795792220614632950e-01
2.860738599357393608e-01
2.881392662525218418e-01
2.859691030163832304e-01
2.778890156162009406e-01
2.710696299079518590e-01
2.643713304956272769e-01
2.558163991292642936e-01
2.467282096145865800e-01
2.424132286990049734e-01
2.398009771189661965e-01
2.339731448082668919e-01
2.263756126285456638e-01
2.194626780150651657e-01
2.144566438125899421e-01
2.115458441422628788e-01
2.069732991079067386e-01
2.009561209316053920e-01
1.957222606301680101e-01
1.936971223569167178e-01
1.885008523300688021e-01
1.878744650189771992e-01
1.865158909042863300e-01
1.852944594900905462e-01
1.861823697631590779e-01
1.845065719005844485e-01
1.804483558013348365e-01
1.769156847137059174e-01
1.738437286990335284e-01
1.709228000678977288e-01
1.667233450151549556e-01
1.692243619131998111e-01
1.681200530852380026e-01
1.680392586967904278e-01
1.666660462332286152e-01
1.667899710919456546e-01
1.655296173369035784e-01
1.677532208131854163e-01
1.682620607200927543e-01
1.675479574125184334e-01
1.641817439495582565e-01
1.633697123042043009e-01
1.611871781241799584e-01
1.599116452647236231e-01
1.594228943598800519e-01
1.625459161991853752e-01
1.644400283384084838e-01
1.689741329545611515e-01
1.719381883086600893e-01
1.736455772683438148e-01
1.749471186916033705e-01
1.757602897503980077e-01
1.732339097093773261e-01
1.698728321106663663e-01
1.674861516596695132e-01
1.652449965758374106e-01
1.669883618254096591e-01
1.701311838242184071e-01
1.729646976435400552e-01
1.767545082426739134e-01
1.791483295794122077e-01
1.817633401229782064e-01
1.811925230287619037e-01
1.791728229668713146e-01
1.780547564121303383e-01
1.788789131258335108e-01
1.813268547997387292e-01
1.809938627941660161e-01
1.791414221203861679e-01
1.786727210328072635e-01
1.772689900534770158e-01
1.791878369018994333e-01
1.775850858632590790e-01
1.750714755884555385e-01
1.751376371764553352e-01
1.766071227809592192e-01
1.773811725542871753e-01
1.774999635285712529e-01
1.796615898361637875e-01
1.818034567686096503e-01
1.849035769846653354e-01
1.883826253148019880e-01
1.882921153886020216e-01
1.911283692487823205e-01
1.935925932800036664e-01
1.969500633494395136e-01
2.001401773172047649e-01
2.015653556329414509e-01
2.040440570037848900e-01
2.048450831510891523e-01
2.073324456151204587e-01
2.071483053170550537e-01
2.031127402054167808e-01
2.047560163003213918e-01
2.038078526303833682e-01
2.033819309843198642e-01
2.025208669296308939e-01
2.007437356793971561e-01
2.020444185005435545e-01
2.051851240954410960e-01
2.078371264441770672e-01
2.113234645818079793e-01
2.134090963686435527e-01
2.191829733810803094e-01
2.221109075867008786e-01
2.235153208533351976e-01
2.231819839492496238e-01
2.223799567361030849e-01
2.239828593303994364e-01
1.974498931429085613e-01
2.355186700647998732e-01
2.721922743610870610e-01
2.959025878179804003e-01
3.113985347867063158e-01
3.154769993007835449e-01
3.114610930987814497e-01
2.957896226979364607e-01
2.719145468227499030e-01
2.420443193792466696e-01
2.067086941324753069e-01
2.363334186842768470e-01
2.395630943891890186e-01
2.393215565493438390e-01
2.434956196956906682e-01
2.462750455516692361e-01
2.500294865056799654e-01
2.506417050264074797e-01
2.516670221069959301e-01
2.543333493014482416e-01
2.559948836815300610e-01
2.528969465796458982e-01
2.540615841677312803e-01
2.564681562336649789e-01
2.630229624410862499e-01
2.656042989853922287e-01
2.656783476719991044e-01
2.645749562460473214e-01
2.608999287800012890e-01
2.581119011538145491e-01
2.544236902344620965e-01
2.485022475010479348e-01
2.484597867972153651e-01
2.474010023379574763e-01
2.481796907873871916e-01
2.479311581450979740e-01
2.462728533755528249e-01
2.436375765607163291e-01
2.422861604768598298e-01
2.406734803041176429e-01
2.365657870524889017e-01
2.308040355787591424e-01
2.299014773043198956e-01
2.256914187326927723e-01
2.246633995385469429e-01
2.247336361854889442e-01
2.287907859362627028e-01
2.356577214057620773e-01
2.424800552723332669e-01
2.437279202285437263e-01
2.412445697767233443e-01
2.396630863417328616e-01
2.453662242114882097e-01
2.594524287409238350e-01
2.824281598764178947e-01
3.043266732667029295e-01
3.238754471595903794e-01
3.424743409486604717e-01
3.589000891876829580e-01
3.682139760579085652e-01
3.725215896716214670e-01
3.722759942927976740e-01
3.780032542299014975e-01
3.850445427067032411e-01
3.919079683426534566e-01
3.915127535400295122e-01
3.814935448362010706e-01
3.775426757536547440e-01
3.775383846479056227e-01
3.734932687916067140e-01
3.690545558090521649e-01
3.667517423558285805e-01
3.658450065252098482e-01
3.600727798713813654e-01
3.561675897993544782e-01
3.487492904598995525e-01
3.405103680621468509e-01
3.361236645445456195e-01
3.353487018923733687e-01
3.332171319228801609e-01
3.360851672833332637e-01
3.417454232512986967e-01
3.417132131572290232e-01
3.389905365560637596e-01
3.376969833136108656e-01
3.366261059477068662e-01
3.351814133932361495e-01
3.336200118927827862e-01
3.373093111698814428e-01
3.423209222091463388e-01
3.499925054608760133e-01
3.522854666764331233e-01
3.606441084929047358e-01
3.626173721809671791e-01
3.716021495067816094e-01
3.823680035872701333e-01
3.915228327906207784e-01
4.004025471624141352e-01
4.067744867375773232e-01
4.099245054714318326e-01
4.042748179283202070e-01
3.915962353968789889e-01
3.854378469151333308e-01
3.652536147653263621e-01
3.506767028721726742e-01
3.418386175996672716e-01
3.319644586471444114e-01
3.247427078129396238e-01
3.198123156858062033e-01
3.230709127878388931e-01
3.261031042405103664e-01
3.371314650788900802e-01
3.516495830474762330e-01
3.577100250895889899e-01
3.881687954659955309e-01
4.339474821489391343e-01
5.018473786806644243e-01
5.660051813208094584e-01
6.919958757921930159e-01
8.063182090114624501e-01
8.952327298587799964e-01
9.650005367976973725e-01
1.000000000000000000e+00
9.811807864212773733e-01
9.478475217511709294e-01
8.912108246793560840e-01
8.197976433626200654e-01
7.322345272995707255e-01
6.877698645668808286e-01
6.085952511178136515e-01
5.292984726346504631e-01
4.683109923815089171e-01
4.148224991852630383e-01
3.612612048056196290e-01
3.312501970038659871e-01
3.161356410374258075e-01
3.013240366323250430e-01
2.949400953915873869e-01
2.883676248910054807e-01
2.816312462342998590e-01
2.787897649069777106e-01
2.818833351670077536e-01
2.893284397616472936e-01
2.986977056534854680e-01
3.143016705507252762e-01
3.317623912515224038e-01
3.458835080610467849e-01
3.562175606124797222e-01
3.579626059170659125e-01
3.535300976792327687e-01
3.466744539591972707e-01
3.355998863750575545e-01
3.228536758995674827e-01
3.043007211155853153e-01
2.910731183450575577e-01
2.808027224385345466e-01
2.732031210216756545e-01
2.672449883967613071e-01
2.635983920176309669e-01
2.599026539021134785e-01
2.557851004358767666e-01
2.548268524259707513e-01
2.535969252682274133e-01
2.526753925189101913e-01
2.534529109178025319e-01
2.518103596403886146e-01
2.491578200347704386e-01
2.528914904672730501e-01
2.566647158678517782e-01
2.584556438176185411e-01
2.579180154476740650e-01
2.611768819957296373e-01
2.623379630707028398e-01
2.781156791344432944e-01
2.908475762205343651e-01
3.018807030762189481e-01
3.135427097074746650e-01
3.267709081436830365e-01
3.356524549579101846e-01
3.464173005275615336e-01
3.549499446767956923e-01
3.658598415643565804e-01
3.768162119808297073e-01
3.978927984142596741e-01
4.074438807868457912e-01
4.138292356200252153e-01
4.136068286104501723e-01
4.094048605883146563e-01
4.048857468022525330e-01
4.024182981801107672e-01
4.012670926031837171e-01
4.037647685703347200e-01
4.056329927856848205e-01
4.037851176531979669e-01
3.946025593064495518e-01
3.896615987791812730e-01
3.877821093410350195e-01
3.924365960264903919e-01
3.964851688468957192e-01
4.035033215659465378e-01
4.174988098205849596e-01
4.337246967855671875e-01
4.539412364518139453e-01
4.664563955625505853e-01
4.814031931452639745e-01
4.958470851246760125e-01
5.030527732117173745e-01
5.119303752724781997e-01
5.146268834621186006e-01
5.156719189460512442e-01
5.105677799802265104e-01
5.003856774047615863e-01
4.916557210113171039e-01
4.876666710337436705e-01
4.889133957342832737e-01
4.827439927143781229e-01
4.744074575221013945e-01
4.666954292079985023e-01
4.561902861426030409e-01
4.437398350412844472e-01
4.216708812695094677e-01
4.035305746837697383e-01
3.901353382752018595e-01
3.855799713068278067e-01
3.825103017606331091e-01
3.781969087060241819e-01
3.730355308481105858e-01
3.629086620084669423e-01
3.521783942444433602e-01
3.367196631306189070e-01
3.199737326468573007e-01
3.087427862766829456e-01
2.970437911276223586e-01
2.935694830413254630e-01
2.966738616484548285e-01
2.996965811246773970e-01
3.063296436793551680e-01
3.104084067826524684e-01
3.127334018558604600e-01
3.129648674423536892e-01
3.151875651377186727e-01
3.150700958622519310e-01
3.145686852895851482e-01
3.185404891839301866e-01
3.234153322478882098e-01
3.260556655387277791e-01
3.297737634565239273e-01
3.266934980191287807e-01
3.355644225080092191e-01
3.449115996047724120e-01
3.540213591766523948e-01
3.606863293825441352e-01
3.629117917250476721e-01
3.599030363416260148e-01
3.561232155472141003e-01
3.461183838951455982e-01
3.354034385707432286e-01
3.234855558437668699e-01
3.155544230259183514e-01
3.048378045591428886e-01
2.925008691952321049e-01
2.872418192422664385e-01
2.832157188843276718e-01
2.809722491523562460e-01
2.830808528419711534e-01
2.818149437231029508e-01
2.843341272578274737e-01
2.880375197920582164e-01
2.856888522733711522e-01
2.860541944486321153e-01
2.828454436414557516e-01
2.857205230434663457e-01
2.835765348124441032e-01
2.779120278127949484e-01
2.703078918088725469e-01
2.611947349214573388e-01
2.546855924782556180e-01
2.476969451270476519e-01
2.427265815097138513e-01
2.388843428881788633e-01
2.414518194132931062e-01
2.478595482502353453e-01
2.560724294524768796e-01
2.627370858359913686e-01
2.694805493949330999e-01
2.763550900286613765e-01
2.771451846909204764e-01
2.711970784696459691e-01
2.623972044794050662e-01
2.503796336285709079e-01
2.411978975203975251e-01
2.350114511136016937e-01
2.309987534138694121e-01
2.287529748142805852e-01
2.312648151783348038e-01
2.362610288417713866e-01
2.396184226694993147e-01
2.457461779581629480e-01
2.504830901567921542e-01
2.578221501897157708e-01
2.636506297538909194e-01
2.723499867366696026e-01
2.793962809847111983e-01
2.868883990605140544e-01
2.876857936887848299e-01
2.837290891232784884e-01
2.780159957996013453e-01
2.734371003449196924e-01
2.661646298010600931e-01
2.615694807142860401e-01
2.535263722238919604e-01
2.491193373067079331e-01
2.460156449034100745e-01
2.419000434726515381e-01
2.343677136007834283e-01
2.291122638397702083e-01
2.250088632512333986e-01
2.223302225294530032e-01
2.195363680916344318e-01
2.155029324088822973e-01
2.093160970431420242e-01
2.050855337974892556e-01
2.013602913464898059e-01
1.987967612340541812e-01
1.985739763338319197e-01
1.969525327536799930e-01
1.967387670971478819e-01
1.981870343506170751e-01
1.996412868913820526e-01
1.989135319111173250e-01
1.971330357679080825e-01
1.935953393401848577e-01
1.921550970724438534e-01
1.910860321709215992e-01
1.909744955173031111e-01
1.896491594367819555e-01
1.908804592197780037e-01
1.924917443198420064e-01
1.966444464917254387e-01
1.997862770729546544e-01
2.027857125744149114e-01
2.065552919400256981e-01
2.114789311308958863e-01
2.126126618210707198e-01
2.150589605593934972e-01
2.138851796776171654e-01
2.167477239234916753e-01
2.165635190178262504e-01
2.198813062510573957e-01
2.235370689303613212e-01
2.289398235952225524e-01
2.349834614717250247e-01
2.387198103803881699e-01
2.406595273968730186e-01
2.423885270274907244e-01
2.429202284919042554e-01
2.452183863446072143e-01
2.382925456889222193e-01
2.453229553979777988e-01
2.492300445464198655e-01
2.501387922454699764e-01
2.515572143058019128e-01
2.498133952966973825e-01
2.486999849796713014e-01
2.488418975389526944e-01
2.470251978008254912e-01
2.415518330025129001e-01
2.368756757523520218e-01
2.413469244552254034e-01
2.397073091195369987e-01
2.384775395357867644e-01
2.385506428631521958e-01
2.376302397792999788e-01
2.419660776729619656e-01
2.472729564629596588e-01
2.475799195718979273e-01
2.474387280978625203e-01
2.458314626146410886e-01
2.401448851752859270e-01
2.332028692443705586e-01
2.255095649911915967e-01
2.185794530240864064e-01
2.145409437396284258e-01
2.111750759341456674e-01
2.083274318699173677e-01
2.064311791144095853e-01
2.084286289763376820e-01
2.105593331296383153e-01
2.136681321048088111e-01
2.170590309468790613e-01
2.209000752008489776e-01
2.233472280658860831e-01
2.269587637184528328e-01
2.266994246791499135e-01
2.298191653029173775e-01
2.325533640954903780e-01
2.365365058738125581e-01
2.380244396426829112e-01
2.398418734988077561e-01
2.416239152785236988e-01
2.418382487438872352e-01
2.380958342045070286e-01
2.378369667435041579e-01
2.384673412285281680e-01
2.465879191990418551e-01
2.580222681847042510e-01
2.696168575584830807e-01
2.818836892412732165e-01
2.938566579170643900e-01
3.025940242631788846e-01
3.060661363945591518e-01
3.086227329984679302e-01
3.096929365448944371e-01
3.138301751114730975e-01
3.212957160862369155e-01
3.259049020809638986e-01
3.301338574572657003e-01
3.339972298643419379e-01
3.404496134188089718e-01
3.481214173462605088e-01
3.540622010249540041e-01
3.657609520076924858e-01
3.731369852162758627e-01
3.825514479062822604e-01
3.908534465440055561e-01
3.890194259744186867e-01
3.893326515700409329e-01
3.901918036007377966e-01
3.960433538280522248e-01
4.016186632411356539e-01
4.019884340816769486e-01
4.071096213035343414e-01
4.047188615299179282e-01
4.012592708313018064e-01
3.967161676453200836e-01
3.880759519965820137e-01
3.812431752529384377e-01
3.780363275456763983e-01
3.771456186779950648e-01
3.685013875719668763e-01
3.559980683565791559e-01
3.478436975326195668e-01
3.391527417100440589e-01
3.304363754343961901e-01
3.243146016304712664e-01
3.166924099929315783e-01
3.088991978435720043e-01
3.040793122841984331e-01
3.018970945240644910e-01
2.918426181210153625e-01
2.844276702384309630e-01
2.783939577762161166e-01
2.746703648421313093e-01
2.708183318668577755e-01
2.674655658684561566e-01
2.601383691536578446e-01
2.552922105596313607e-01
2.476866621659810641e-01
2.445035807926908555e-01
2.383941249425644560e-01
2.335507383897937883e-01
2.270072267333393679e-01
2.215302544445528765e-01
2.190104754285312205e-01
2.171009144271531799e-01
2.149863097994939298e-01
2.171384907063370617e-01
2.180899655259286030e-01
2.203628170159429855e-01
2.217796669515862962e-01
2.229190401176002478e-01
2.224949825207369059e-01
2.226799498068575689e-01
2.240047701463080132e-01
2.228348731888709633e-01
2.193790362692695228e-01
2.143082503373089087e-01
2.089070517236234492e-01
2.041003232712823023e-01
2.001597818096524373e-01
1.988724330086988346e-01
1.999026402486856202e-01
2.008185411467737214e-01
2.035431352509287917e-01
2.048225708557360192e-01
2.041712176516392585e-01
2.011475484865881402e-01
1.975243179089150591e-01
1.941506219816610812e-01
1.884897520523274583e-01
1.842395247131588254e-01
1.799635831478690329e-01
1.739989251953887872e-01
1.714906762323999134e-01
1.699895841206756908e-01
1.695718435532062585e-01
1.703752475105921593e-01

